A Static Analysis Framework for Data Science Notebooks

Notebooks provide an interactive environment for programmers to develop code, analyse data and inject interleaved visualizations in a single environment. Despite their flexibility, a major pitfall that data scientists encounter is unexpected behaviour caused by the unique out-of-order execution model of notebooks. As a result, data scientists face various challenges ranging from notebook correctness, reproducibility and cleaning. In this paper, we propose a framework that performs static analysis on notebooks, incorporating their unique execution semantics. Our framework is general in the sense that it accommodate for a wide range of analyses, useful for various notebook use cases. We have instantiated our framework on a diverse set of analyses and have evaluated them on 2211 real world notebooks. Our evaluation demonstrates that the vast majority (98.7%) of notebooks can be analysed in less than a second, well within the time frame required by interactive notebook clients

==> data/KLimit.csv <==
K	avg
0	7.1
1	43.78
2	37.60
3	28.02
4	0


==> data/Kdepth.csv <==
K	avg
0	0.75
1	1.46
2	2.6
3	3.9
4	5.01


==> data/Kspeedups.csv <==
K	avg	max
0	0.03	0.56
1	0.04	0.60
2	0.04	0.66
3	0.04	0.69
4	0.04	0.79



==> data/KspeedupsCIA.csv <==
K	avg	max
0	0.03	0.22
1	0.04	0.30
2	0.04	0.33
3	0.04	0.33
4	0.04	0.41


==> data/Ksubsumption.csv <==
K	avg
0	0
1	4.2
2	12.4
3	25.4
4	57.8


==> data/boundedtimes.csv <==
n	as	ms	fr	id	is
1	0.009262979	0.03104496	0.009262979	0.009262979	0.009262979
2	0.002889077	0.007998466	0.003833585	0.002833419	0.002833419
3	0.001997137	0.005999804	0.002997303	0.001997137	0.001997137
4	0.003500966	0.050997257	0.004454298	0.003455086	0.003455086
5	0.002212926	0.010999441	0.002212926	0.002212926	0.002212926
6	0.001925989	0.005001068	0.003926083	0.001925989	0.001925989
7	0.006863811	0.067002296	0.006863811	0.006863811	0.006863811
8	0.002266614	0.006000519	0.003265587	0.002266614	0.002266614
9	0.027000427	0.027000427	0.027000427	0.027000427	0.027000427
10	0.002391048	0.008994818	0.003304015	0.002304088	0.002304088
11	0.012749702	0.07200098	0.012624681	0.012624681	0.012624681
12	0.002464753	0.005000591	0.002464753	0.002464753	0.002464753
13	0.005000651	0.017002583	0.005000651	0.005000651	0.005000651
14	0.002054779	0.004998922	0.003054468	0.002054779	0.002054779
15	0.00434346	0.078953505	0.005274411	0.004274483	0.004274483
16	0.001853606	0.015000343	0.002829383	0.002829145	0.001829217
17	0.006638126	0.053038359	0.007594954	0.006592642	0.006592642
18	0.003235424	0.007999182	0.003235424	0.003235424	0.003235424
19	0.003408822	0.017999887	0.003408822	0.003408822	0.003408822
20	0.003062827	0.066999912	0.004020447	0.003020281	0.003020281
21	0.001705745	0.004999876	0.001617523	0.00261745	0.001617523
22	0.00522723	0.053000927	0.006181251	0.0051818	0.0051818
23	0.007996559	0.007996559	0.007996559	0.007996559	0.007996559
24	0.005778048	0.010999918	0.005666971	0.005666971	0.005666971
25	0.00208003	0.005000353	0.003079958	0.00208003	0.00208003
26	0.001222293	0.003000736	0.00111111	0.00111111	0.00111111
27	0.008571352	0.027999878	0.008571352	0.008571352	0.008571352
28	0.002413799	0.044002056	0.002413799	0.002413799	0.002413799
29	0.001962949	0.004999876	0.006888292	0.002889298	0.001888893
30	0.004349216	0.039190054	0.004349216	0.004349216	0.004349216
31	0.002059603	0.010298014	0.002059603	0.002059603	0.002059603
32	0.013370117	0.030810356	0.01335144	0.01335144	0.01335144
33	0.038761029	0.478152752	0.038761029	0.038761029	0.038761029
34	0.004696233	0.012289762	0.004696233	0.004696233	0.004696233
35	0.001625827	0.01021409	0.001625827	0.001625827	0.001625827
36	0.004185957	0.03832531	0.004185957	0.004185957	0.004185957
37	0.002603673	0.0469203	0.004753138	0.002602602	0.002602602
38	0.000647017	0.009058237	0.000647017	0.000647017	0.000647017
39	0.003124762	0.015623808	0.003124762	0.003124762	0.003124762
40	0.005210082	0.031264782	0.005210082	0.005210082	0.005210082
41	0.001097545	0.015684843	0.001097545	0.001097545	0.001097545
42	0.002838482	0.015624285	0.002838482	0.002838482	0.002838482
43	0.002015018	0.008651257	0.002015018	0.002015018	0.002015018
44	0.007451644	0.049940825	0.007451644	0.007451644	0.007451644
45	0.003293324	0.016843081	0.003293324	0.003293324	0.003293324
46	0.001305401	0.015664816	0.001305401	0.001305401	0.001305401
47	0.003893442	0.050438643	0.019509859	0.003893442	0.003893442
48	0.001297695	0.015779972	0.001297695	0.001297695	0.001297695
49	0.0034606	0.031205416	0.003455219	0.003455219	0.003455219
50	0.005770153	0.015656233	0.005770153	0.005770153	0.005770153
51	0.006047589	0.037789583	0.006047589	0.006047589	0.006047589
52	0.003135137	0.062560797	0.003135137	0.003135137	0.003135137
53	0.001454403	0.015639305	0.001090698	0.001090698	0.001090698
54	0.002097289	0.015624285	0.002097289	0.002097289	0.002097289
55	0.00604002	0.048170567	0.00604002	0.00604002	0.00604002
56	0.001858987	0.005025625	0.001858987	0.001858987	0.001858987
57	0.002618239	0.009998798	0.002541432	0.002541432	0.002541432
58	0.001145806	0.001999617	0.001145806	0.001145806	0.001145806
59	0.009252727	0.060023308	0.009170632	0.009170632	0.009170632
60	0.002254725	0.005036592	0.002254725	0.002254725	0.002254725
61	0.002024957	0.007999182	0.003979848	0.00197737	0.00197737
62	0.005233655	0.039957047	0.0051567	0.0051567	0.0051567
63	0.003294328	0.012999296	0.003294328	0.003294328	0.003294328
64	0.003001395	0.016968489	0.003001395	0.003001395	0.003001395
65	0.003666878	0.042955637	0.003611313	0.003611313	0.003611313
66	0.001474688	0.005979776	0.002473423	0.001474688	0.001474688
67	0.002237729	0.00899744	0.003237656	0.002237729	0.002237729
68	0.006506532	0.034000874	0.006506532	0.006506532	0.006506532
69	0.007147959	0.043019295	0.007147959	0.007147959	0.007147959
70	0.001627589	0.009957314	0.004558086	0.002557755	0.001557827
71	0.001180521	0.002999783	0.002107774	0.001109038	0.001109038
72	0.00250144	0.042999983	0.00250144	0.00250144	0.00250144
73	0.002554893	0.004999638	0.002665864	0.002665864	0.002665864
74	0.002714293	0.007000208	0.003714459	0.002714293	0.002714293
75	0.040311538	0.483049393	0.04131385	0.040311538	0.040311538
76	0.002585425	0.013994694	0.002585425	0.002585425	0.002585425
77	0.002775085	0.048053503	0.005736178	0.002741403	0.002741403
78	0.001249719	0.004023075	0.001249719	0.001249719	0.001249719
79	0.002897225	0.04002142	0.002897225	0.002897225	0.002897225
80	0.00123411	0.002982378	0.002213056	0.00123411	0.00123411
81	0.001273003	0.002022743	0.002272693	0.001273003	0.001273003
82	0.001859222	0.003988504	0.002003023	0.002003023	0.002003023
83	0.002749622	0.006050587	0.002624661	0.00362435	0.002624661
84	0.001507885	0.057998896	0.006481765	0.001485465	0.001485465
85	0.001000452	0.001998425	0.001000452	0.001000452	0.001000452
86	0.001002789	0.001002789	0.001002789	0.001002789	0.001002789
87	0.001044989	0.001044989	0.001044989	0.001044989	0.001044989
88	0.007666376	0.051951408	0.007666376	0.007666376	0.007666376
89	0.002538516	0.009001732	0.002538516	0.002538516	0.002538516
90	0.001998425	0.001998425	0.001998425	0.001998425	0.001998425
91	0.001516581	0.001998901	0.001516581	0.001516581	0.001516581
92	0.001260519	0.003002882	0.001260519	0.001260519	0.001260519
93	0.001510978	0.003021955	0.001261294	0.001261294	0.001261294
94	0.000805283	0.001027584	0.000805283	0.000805283	0.000805283
95	0.000762463	0.001026392	0.000762463	0.000762463	0.000762463
96	0.001027346	0.001027346	0.001027346	0.001027346	0.001027346
97	0.000896548	0.002000093	0.001879252	0.001879014	0.000879325
98	0.008095633	0.043996811	0.008004752	0.008004752	0.008004752
99	0.001013597	0.002002239	0.001013597	0.001013597	0.001013597
100	0.001249462	0.004945517	0.001249462	0.001249462	0.001249462
101	0.002666036	0.005999804	0.002666036	0.002666036	0.002666036
102	0.001668251	0.005000114	0.002650116	0.001607512	0.001607512
103	0.003201239	0.044997931	0.00314408	0.00314408	0.00314408
104	0.001909928	0.003999949	0.001909928	0.001909928	0.001909928
105	0.000837922	0.001026154	0.00183785	0.000837922	0.000837922
106	0.001506001	0.002978802	0.001506001	0.001506001	0.001506001
107	0.001014352	0.001026869	0.001014352	0.001014352	0.001014352
108	0.001006007	0.001024008	0.001006007	0.001006007	0.001006007
109	0.001026392	0.001026392	0.001026392	0.001026392	0.001026392
110	0.001003027	0.001003027	0.001003027	0.001003027	0.001003027
111	0.001004457	0.001004457	0.001004457	0.001004457	0.001004457
112	0.001001358	0.001001358	0.001001358	0.001001358	0.001001358
113	0.002013087	0.003028154	0.002013087	0.002013087	0.002013087
114	0.001224756	0.002019882	0.001224756	0.001224756	0.001224756
115	0.001000541	0.001997709	0.001000541	0.001000541	0.001000541
116	0.00093767	0.003000498	0.00093767	0.00093767	0.00093767
117	0.005173781	0.061996222	0.005114962	0.005114962	0.005114962
118	0.001333131	0.002000332	0.001333131	0.001333131	0.001333131
119	0.001002073	0.001002073	0.001002073	0.001002073	0.001002073
120	0.001723819	0.053999424	0.010673702	0.001674116	0.001674116
121	0.006999731	0.006999731	0.006999731	0.006999731	0.006999731
122	0.007927051	0.053020239	0.007927051	0.007927051	0.007927051
123	0.003232884	0.009999752	0.005165378	0.003166238	0.003166238
124	0.001636353	0.004000187	0.001636353	0.001636353	0.001636353
125	0.004750212	0.044999838	0.005750378	0.004750212	0.004750212
126	0.002996683	0.002996683	0.002996683	0.002996683	0.002996683
127	0.035023212	0.035023212	0.035023212	0.035023212	0.035023212
128	0.003801584	0.02597785	0.003801584	0.003801584	0.003801584
129	0.001553067	0.003048897	0.002554663	0.001553067	0.001553067
130	0.003074496	0.043001413	0.004037725	0.003037559	0.003037559
131	0.001918428	0.004999399	0.003877207	0.00187759	0.00187759
132	0.003499929	0.047003984	0.004445707	0.003470575	0.003470575
133	0.003276196	0.010998487	0.003276196	0.003276196	0.003276196
134	0.001299763	0.002000093	0.001299763	0.001299763	0.001299763
135	0.004374988	0.055998325	0.005312413	0.004312485	0.004312485
136	0.003749907	0.005000114	0.003749907	0.003749907	0.003749907
137	0.002360723	0.052997112	0.004279352	0.002278781	0.003278232
138	0.002454834	0.007999897	0.002454834	0.002454834	0.002454834
139	0.004571097	0.01300025	0.004571097	0.004571097	0.004571097
140	0.001044035	0.001044035	0.001044035	0.001044035	0.001044035
141	0.001008034	0.00202632	0.001008034	0.001008034	0.001008034
142	0.001512647	0.00199914	0.001512647	0.001512647	0.001512647
143	0.004012287	0.009022236	0.004012287	0.004012287	0.004012287
144	0.001048088	0.001048088	0.001048088	0.001048088	0.001048088
145	0.001899958	0.006998301	0.001899958	0.001899958	0.001899958
146	0.000975966	0.000999212	0.000975966	0.000975966	0.000975966
147	0.001003504	0.001003504	0.001003504	0.001003504	0.001003504
148	0.002000888	0.004001856	0.002000888	0.002000888	0.002000888
149	0.005625099	0.051999807	0.005625099	0.006625265	0.005625099
150	0.001003504	0.001003504	0.001003504	0.001003504	0.001003504
151	0.029998064	0.029998064	0.029998064	0.029998064	0.029998064
152	0.001999617	0.001999617	0.001999617	0.001999617	0.001999617
153	0.003571408	0.008000612	0.003571408	0.003571408	0.003571408
154	0.001599836	0.002000332	0.001599836	0.001599836	0.001599836
155	0.002000332	0.002000332	0.002000332	0.002000332	0.002000332
156	0.002000809	0.002000809	0.002000809	0.002000809	0.002000809
157	0.00105248	0.003998756	0.00105248	0.00105248	0.00105248
158	0.000999928	0.000999928	0.000999928	0.000999928	0.000999928
159	0.000997066	0.000997066	0.000997066	0.000997066	0.000997066
160	0.00492153	0.05895257	0.006862575	0.00486272	0.00486272
161	0.002666871	0.00399971	0.002666871	0.002666871	0.002666871
162	0.002000093	0.002000093	0.002000093	0.002000093	0.002000093
163	0.001999855	0.001999855	0.001999855	0.001999855	0.001999855
164	0.003499786	0.006000042	0.003499786	0.003499786	0.003499786
165	0.003857153	0.019001961	0.003857153	0.003857153	0.003857153
166	0.006388063	0.075950623	0.008343871	0.006343301	0.006343301
167	0.004799366	0.008998632	0.004799366	0.004799366	0.004799366
168	0.002250016	0.004998684	0.002187505	0.002187505	0.002187505
169	0.004104978	0.041993618	0.004052325	0.004052325	0.004052325
170	0.001999987	0.004000187	0.001999987	0.001999987	0.001999987
171	0.003615398	0.010000706	0.003615398	0.003615398	0.003615398
172	0.001000166	0.001000166	0.001000166	0.001000166	0.001000166
173	0.001799345	0.003000021	0.001799345	0.001799345	0.001799345
174	0.032523751	0.037051201	0.032523751	0.032523751	0.032523751
175	0.004119789	0.04300642	0.004119789	0.004119789	0.004119789
176	0.002022266	0.002022266	0.002022266	0.002022266	0.002022266
177	0.026025772	0.026025772	0.025025129	0.025025129	0.025025129
178	0.002949941	0.007998705	0.003899622	0.002899933	0.002899933
179	0.002923103	0.00999856	0.002923103	0.002923103	0.002923103
180	0.004266073	0.04599905	0.00917819	0.004177837	0.004177837
181	0.003095436	0.009996176	0.002995396	0.002995396	0.002995396
182	0.002110786	0.004999876	0.002110786	0.003110952	0.002110786
183	0.00575006	0.012001038	0.00575006	0.00575006	0.00575006
184	0.00099659	0.00099659	0.00099659	0.00099659	0.00099659
185	0.002332369	0.003000259	0.002332369	0.002332369	0.002332369
186	0.02099824	0.02099824	0.02099824	0.02099824	0.02099824
187	0.011507829	0.05505085	0.011507829	0.011507829	0.011507829
188	0.003337661	0.00600481	0.003337661	0.003337661	0.003337661
189	0.003503493	0.011977434	0.003503493	0.003503493	0.003503493
190	0.001998186	0.001998186	0.001998186	0.001998186	0.001998186
191	0.003000736	0.003000736	0.003000736	0.003000736	0.003000736
192	0.005833228	0.009000063	0.005833228	0.005833228	0.005833228
193	0.020997763	0.020997763	0.020997763	0.020997763	0.020997763
194	0.004411704	0.061996937	0.008323424	0.004323476	0.004323476
195	0.019999981	0.019999981	0.019999981	0.020999432	0.019999981
196	0.018000841	0.018000841	0.018000841	0.018000841	0.018000841
197	0.001315782	0.003000021	0.001315782	0.001315782	0.001315782
198	0.001000126	0.002000093	0.000958463	0.000958463	0.000958463
199	0.002583563	0.017998695	0.002583563	0.002583563	0.002583563
200	0.005568687	0.052000284	0.007568303	0.005568687	0.005568687
201	0.001749396	0.002997875	0.001749396	0.001749396	0.001749396
202	0.006155601	0.041051388	0.007078299	0.006080756	0.006080756
203	0.002268192	0.006002665	0.003220738	0.00221938	0.00221938
204	0.001652966	0.004996777	0.001652966	0.001652966	0.001652966
205	0.010761917	0.040019989	0.010761917	0.010761917	0.010761917
206	0.002364831	0.009035349	0.003322753	0.002319249	0.002319249
207	0.002045382	0.006999731	0.002045382	0.002045382	0.002045382
208	0.002631614	0.005999327	0.002526346	0.002526346	0.002526346
209	0.001727234	0.003000498	0.001727234	0.001727234	0.001727234
210	0.004538903	0.042006254	0.005538592	0.004538903	0.004538903
211	0.002592574	0.007998466	0.002547134	0.002547134	0.002547134
212	0.002124101	0.003000736	0.003124267	0.002124101	0.002124101
213	0.002000332	0.002000332	0.002000332	0.002000332	0.002000332
214	0.009500027	0.022000074	0.009500027	0.009500027	0.009500027
215	0.002000093	0.002000093	0.002000093	0.002000093	0.002000093
216	0.00233335	0.042997599	0.003305727	0.002305561	0.002305561
217	0.001999617	0.001999617	0.001999617	0.001999617	0.001999617
218	0.001269203	0.003999233	0.001269203	0.001269203	0.001269203
219	0.002299976	0.007998943	0.003199613	0.002199924	0.002199924
220	0.006749988	0.021000147	0.006749988	0.006749988	0.006749988
221	0.003959924	0.04500246	0.004963189	0.003959924	0.003959924
222	0.000991106	0.000991106	0.000991106	0.000991106	0.000991106
223	0.001023293	0.001023293	0.001023293	0.001023293	0.001023293
224	0.001958629	0.005999804	0.002914951	0.001915977	0.001915977
225	0.001045704	0.001045704	0.001045704	0.001045704	0.001045704
226	0.001049042	0.001049042	0.001049042	0.001049042	0.001049042
227	0.001000166	0.00100112	0.001000166	0.001000166	0.001000166
228	0.002000093	0.002000093	0.002000093	0.002000093	0.002000093
229	0.001000166	0.001000166	0.001000166	0.001000166	0.001000166
230	0.002000332	0.002000332	0.002000332	0.002000332	0.002000332
231	0.00200057	0.00200057	0.00200057	0.00200057	0.00200057
232	0.002000093	0.002000093	0.002000093	0.002000093	0.002000093
233	0.018000364	0.018000364	0.018000364	0.018000364	0.018000364
234	0.003459582	0.048006058	0.004459748	0.003459582	0.003459582
235	0.00199914	0.00199914	0.00199914	0.00199914	0.00199914
236	0.009995461	0.009995461	0.009995461	0.009995461	0.009995461
237	0.002337615	0.017027378	0.002337615	0.002337615	0.002337615
238	0.001051903	0.001051903	0.001051903	0.001051903	0.001051903
239	0.001047373	0.001047373	0.001047373	0.001047373	0.001047373
240	0.004080985	0.053948164	0.005999752	0.003999897	0.003999897
241	0.002384681	0.00500083	0.002384681	0.002384681	0.002384681
242	0.000996351	0.000996351	0.000996351	0.000996351	0.000996351
243	0.004860827	0.029999495	0.00575069	0.004789386	0.004789386
244	0.001044273	0.001044273	0.001044273	0.001044273	0.001044273
245	0.00203681	0.00203681	0.00203681	0.00203681	0.00203681
246	0.001422992	0.004000187	0.001384561	0.001384561	0.001384561
247	0.001998901	0.001998901	0.001998901	0.001998901	0.001998901
248	0.001999378	0.001999378	0.001999378	0.001999378	0.001999378
249	0.001999617	0.001999617	0.001999617	0.001999617	0.001999617
250	0.012832999	0.057998896	0.012832999	0.012832999	0.012832999
251	0.001142468	0.003000021	0.001071036	0.001071036	0.001071036
252	0.002924534	0.009998083	0.003923269	0.002924534	0.002924534
253	0.007299757	0.071997166	0.008146572	0.007149744	0.007149744
254	0.001374662	0.002000809	0.001374662	0.001374662	0.001374662
255	0.002307397	0.00600028	0.00333355	0.002307397	0.002307397
256	0.002772716	0.004001379	0.002772716	0.002772716	0.002772716
257	0.00152597	0.003975391	0.0014784	0.0014784	0.0014784
258	0.003696361	0.069946289	0.006642814	0.003642793	0.003642793
259	0.003324244	0.051999331	0.004297385	0.003297219	0.003297219
260	0.016333262	0.036999464	0.016333262	0.016333262	0.016333262
261	0.04684617	0.573001623	0.04684617	0.04684617	0.04684617
262	0.030998468	0.030998468	0.030998468	0.030998468	0.030998468
263	0.010002635	0.053007364	0.009911472	0.009911472	0.009911472
264	0.001452577	0.002053261	0.002446544	0.001452577	0.001452577
265	0.001666441	0.052951574	0.005595958	0.001596248	0.001596248
266	0.001217241	0.002999783	0.001217241	0.001217241	0.001217241
267	0.000961742	0.002037525	0.000961742	0.000961742	0.000961742
268	0.00380284	0.04400301	0.003869549	0.003869549	0.003869549
269	0.002651668	0.006000757	0.002651668	0.002651668	0.002651668
270	0.002600026	0.007000685	0.003633269	0.002633341	0.002633341
271	0.003032223	0.047998905	0.003998956	0.002999983	0.002999983
272	0.001230717	0.002999544	0.001230717	0.001230717	0.001230717
273	0.001299977	0.003000021	0.001299977	0.001299977	0.001299977
274	0.001627445	0.006000519	0.002588637	0.002587683	0.001588232
275	0.003941171	0.039000273	0.003941171	0.003941171	0.003941171
276	0.002000004	0.00399971	0.002949703	0.001950014	0.001950014
277	0.001235275	0.003000259	0.001235275	0.001235275	0.001235275
278	0.00392861	0.042001009	0.00392861	0.00392861	0.00392861
279	0.000952391	0.002999544	0.001952319	0.000952391	0.000952391
280	0.00272221	0.010000467	0.003750152	0.002749986	0.002749986
281	0.001200027	0.003000259	0.001200027	0.001200027	0.002199955
282	0.002323118	0.0589993	0.004307828	0.002307734	0.002307734
283	0.00085054	0.003042459	0.000800478	0.001802313	0.000800478
284	0.006114695	0.046998262	0.006114695	0.006114695	0.006114695
285	0.002186643	0.006002426	0.002186643	0.002186643	0.002186643
286	0.001241026	0.003000975	0.001241026	0.001241026	0.001241026
287	0.002573308	0.005001307	0.00252575	0.00252575	0.00252575
288	0.002205085	0.041000128	0.002179451	0.002179451	0.002179451
289	0.00094627	0.002024174	0.000919239	0.000919239	0.000919239
290	0.003380915	0.044997692	0.004345318	0.003346345	0.003346345
291	0.001305027	0.005004406	0.003285567	0.00129048	0.00129048
292	0.004470173	0.066994429	0.005470577	0.004470173	0.004470173
293	0.00086365	0.003000259	0.00086365	0.00086365	0.00086365
294	0.00103125	0.002000332	0.000968747	0.000968747	0.000968747
295	0.001391286	0.004000425	0.001391286	0.002391214	0.001391286
296	0.002962925	0.040999413	0.003963091	0.002962925	0.002962925
297	0.001736842	0.007998943	0.002737246	0.001736842	0.001736842
298	0.002824708	0.047999859	0.004789796	0.002789464	0.002789464
299	0.001487871	0.003002644	0.00241411	0.00141466	0.00141466
300	0.004035703	0.051000357	0.004964454	0.003964288	0.003964288
301	0.002500025	0.009000301	0.003501383	0.002500025	0.002500025
302	0.001921759	0.003025293	0.002922163	0.001921759	0.001921759
303	0.003715668	0.048996687	0.003715668	0.003715668	0.003715668
304	0.001086573	0.003039122	0.001086573	0.001086573	0.001086573
305	0.000940427	0.002022743	0.000940427	0.000940427	0.000940427
306	0.001956556	0.046019077	0.002892639	0.001892235	0.001892235
307	0.000917584	0.003040314	0.00187629	0.000875885	0.000875885
308	0.003574938	0.048999786	0.006550181	0.003549922	0.004550087
309	0.002538443	0.00900054	0.00246147	0.00246147	0.00246147
310	0.002346499	0.00600028	0.00334595	0.002346499	0.002346499
311	0.003352887	0.043961048	0.003294075	0.003294075	0.003294075
312	0.00097523	0.001995087	0.002014496	0.00097523	0.00097523
313	0.002375752	0.005990028	0.002375752	0.002375752	0.002375752
314	0.004200479	0.05699873	0.004171971	0.004171971	0.004171971
315	0.001161362	0.003000021	0.001107454	0.001107454	0.001107454
316	0.001539258	0.003040552	0.001539258	0.001539258	0.001539258
317	0.002285763	0.060995817	0.039038251	0.00204284	0.00204284
318	0.004146435	0.009000063	0.005109566	0.0041094	0.0041094
319	0.00150013	0.002000332	0.00150013	0.00150013	0.00150013
320	0.001399708	0.002999783	0.001333062	0.001333062	0.001333062
321	0.004001402	0.046049833	0.004970304	0.003969185	0.003969185
322	0.002849555	0.005998611	0.003849483	0.002849555	0.002849555
323	0.002857174	0.004999876	0.002571447	0.002571447	0.002571447
324	0.001954563	0.048045874	0.003937362	0.001939176	0.001939176
325	0.001678731	0.005000353	0.002680327	0.001678731	0.001678731
326	0.001762936	0.009954691	0.003710144	0.001710289	0.001710289
327	0.003904672	0.059000492	0.004904361	0.003904672	0.003904672
328	0.001300693	0.003999472	0.001267314	0.001267314	0.001267314
329	0.00204711	0.04699707	0.003972575	0.003016517	0.002015874
330	0.003555285	0.006000757	0.003555285	0.003555285	0.003555285
331	0.001483489	0.049043655	0.00844082	0.001441089	0.001441089
332	0.002884379	0.007000208	0.003882573	0.002884315	0.002884315
333	0.002100658	0.044000864	0.005072137	0.002072116	0.002072116
334	0.003442621	0.045024157	0.003401527	0.003401527	0.003401527
335	0.001250148	0.002999306	0.001250148	0.001250148	0.001250148
336	0.003055493	0.007999897	0.004056136	0.003055493	0.003055493
337	0.001860531	0.008001089	0.003827656	0.001825416	0.001825416
338	0.003072969	0.043044567	0.004001515	0.004001754	0.003001588
339	0.001738088	0.005000353	0.002690406	0.001690479	0.001690479
340	0.002938941	0.046020508	0.003938392	0.002938941	0.002938941
341	0.002486632	0.014159441	0.00740101	0.002400419	0.002400419
342	0.002414102	0.042999029	0.003350066	0.002348946	0.002348946
343	0.001215781	0.002044201	0.001215781	0.001215781	0.001215781
344	0.004419319	0.07299757	0.005386976	0.004387048	0.004387048
345	0.001749873	0.002999783	0.001749873	0.001749873	0.001749873
346	0.002235272	0.004999876	0.003235438	0.002235272	0.002235272
347	0.002181162	0.050987244	0.006106926	0.002106024	0.002106024
348	0.001516104	0.003999472	0.001516104	0.001516104	0.001516104
349	0.001361158	0.004000425	0.002334714	0.001333356	0.001333356
350	0.004476229	0.048000097	0.004428602	0.004428602	0.004428602
351	0.001611087	0.003000975	0.002555463	0.001555536	0.001555536
352	0.006545424	0.01500082	0.006409082	0.006409082	0.006409082
353	0.004549992	0.047999859	0.005550396	0.004549992	0.004549992
354	0.001785738	0.006000519	0.005692124	0.001690507	0.001690507
355	0.002065297	0.045048475	0.008003658	0.002000755	0.002000755
356	0.001807262	0.047040701	0.003794795	0.001795893	0.001795893
357	0.002032243	0.004028082	0.00303074	0.002032243	0.002032243
358	0.003999784	0.054973602	0.005000188	0.003999784	0.003999784
359	0.001909083	0.00399971	0.00290901	0.001909083	0.001909083
360	0.001181798	0.003000021	0.004091141	0.001090882	0.001090882
361	0.004368431	0.049999952	0.004368431	0.004368431	0.004368431
362	0.003234036	0.008000612	0.005193223	0.003191461	0.003191461
363	0.001445563	0.043000221	0.00837717	0.002376174	0.001376246
364	0.002964673	0.050049067	0.002927657	0.002927657	0.002927657
365	0.001666633	0.004975796	0.002650865	0.001649984	0.001649984
366	0.005897843	0.079998493	0.005897843	0.005897843	0.005897843
367	0.0018948	0.003000498	0.0018948	0.0018948	0.0018948
368	0.003249407	0.004999638	0.003249407	0.003249407	0.003249407
369	0.002853218	0.048005342	0.004804674	0.002804103	0.002804103
370	0.001553741	0.005999804	0.002507995	0.002507518	0.00150759
371	0.001428536	0.003000975	0.001428536	0.001428536	0.001428536
372	0.002757235	0.040999651	0.003702908	0.002708464	0.002708464
373	0.005570548	0.010999918	0.005570548	0.005570548	0.005570548
374	0.002095934	0.047998667	0.004096743	0.002095934	0.002095934
375	0.00247097	0.004022598	0.003410452	0.002412193	0.002412193
376	0.001729293	0.005002022	0.001729293	0.001729293	0.001729293
377	0.002666288	0.005999804	0.002666288	0.002666288	0.002666288
378	0.002791589	0.057999611	0.003770684	0.002770757	0.002770757
379	0.001252174	0.003999472	0.001200998	0.001200998	0.001200998
380	0.001559935	0.004027128	0.002562246	0.001559935	0.001559935
381	0.005333162	0.064953327	0.005285547	0.005285547	0.005285547
382	0.002333482	0.009999275	0.003291965	0.002291799	0.002291799
383	0.00123101	0.002000809	0.00123101	0.00123101	0.00123101
384	0.002322597	0.008002281	0.003256544	0.002258047	0.002258047
385	0.001843111	0.040004969	0.002822969	0.001823519	0.001823519
386	0.001599944	0.004000187	0.003499299	0.001499921	0.001499921
387	0.002054758	0.059996128	0.034837634	0.002884299	0.00188461
388	0.003090945	0.010000706	0.004090873	0.003090945	0.003090945
389	0.003367063	0.041001081	0.004318819	0.003318176	0.003318176
390	0.002912057	0.066999197	0.004859765	0.002859433	0.002859433
391	0.002449463	0.01004076	0.004415052	0.002414958	0.002414958
392	0.002418687	0.060951233	0.004386014	0.002386397	0.002386397
393	0.000881701	0.002002716	0.001880198	0.000881701	0.000881701
394	0.001083096	0.00200057	0.002083262	0.001083096	0.001083096
395	0.001276276	0.003003359	0.001185721	0.001185721	0.001185721
396	0.002978721	0.04500103	0.004914512	0.002914895	0.002914895
397	0.003999975	0.018000364	0.003999975	0.003999975	0.003999975
398	0.001583129	0.003000259	0.001583129	0.001583129	0.001583129
399	0.003956741	0.044024706	0.003911376	0.004911542	0.003911376
400	0.00115677	0.002022743	0.00115677	0.00115677	0.00115677
401	0.001067511	0.004016638	0.002000785	0.002000785	0.001000857
402	0.003400983	0.049045563	0.004400195	0.003400983	0.003400983
403	0.002097893	0.004021168	0.002097893	0.002097893	0.002097893
404	0.001249933	0.002024889	0.002201104	0.001199985	0.001199985
405	0.003012657	0.003045321	0.003012657	0.003012657	0.003012657
406	0.001452255	0.003020287	0.001402271	0.001402271	0.001402271
407	0.003352969	0.07000041	0.005333938	0.003333368	0.003333368
408	0.001380994	0.002999783	0.00237973	0.001380994	0.001380994
409	0.001050127	0.003000498	0.001050127	0.001050127	0.001050127
410	0.003399801	0.045994043	0.005299914	0.00329982	0.00329982
411	0.001090823	0.003000498	0.001060536	0.001060536	0.001060536
412	0.002155908	0.055999994	0.008116985	0.002116943	0.002116943
413	0.001834029	0.051049471	0.004756582	0.001757038	0.002756489
414	0.000918786	0.001048088	0.000918786	0.000918786	0.001917521
415	0.00226672	0.016999483	0.003199922	0.002199994	0.002199994
416	0.003333781	0.053017855	0.004286881	0.003259774	0.003259774
417	0.001897983	0.007000923	0.002902074	0.001872344	0.001872344
418	0.00195435	0.00496912	0.001863577	0.001863577	0.001863577
419	0.003339343	0.043976784	0.004259281	0.003259354	0.003259354
420	0.001312658	0.003000259	0.001312658	0.001312658	0.001312658
421	0.002412571	0.049000263	0.002412571	0.002412571	0.002412571
422	0.000919188	0.015626192	0.000919188	0.000919188	0.000919188
423	0.00091998	0.015680552	0.00091998	0.00091998	0.00091998
424	0.003134293	0.037856579	0.002904496	0.002904496	0.002904496
425	0.002118904	0.044188023	0.002118904	0.002118904	0.002118904
426	0.002401829	0.01566577	0.002401829	0.002401829	0.002401829
427	0.001487556	0.015686512	0.001212354	0.001212354	0.001212354
428	0.001552517	0.031227827	0.008680575	0.001521342	0.001521342
429	0.001235214	0.016818285	0.002198688	0.001200668	0.001200668
430	0.001523048	0.003159523	0.001523048	0.001523048	0.001523048
431	0.003996917	0.031817913	0.003996917	0.003996917	0.003996917
432	0.00152763	0.016475677	0.00152763	0.00152763	0.00152763
433	0.001013405	0.016003609	0.001013405	0.001013405	0.001013405
434	0.001943306	0.051783562	0.004063453	0.001915063	0.001915063
435	0.001476752	0.049435854	0.003605008	0.001450419	0.001450419
436	0.001203425	0.010144472	0.001203425	0.001203425	0.001203425
437	0.002679348	0.010325432	0.002679348	0.002679348	0.002679348
438	0.002205938	0.031276226	0.01783213	0.002205938	0.002205938
439	0.001359634	0.015690565	0.001359634	0.001359634	0.001359634
440	0.000738382	0.008122206	0.000738382	0.000738382	0.000738382
441	0.002166806	0.041325331	0.002166806	0.002166806	0.002166806
442	0.002705852	0.012226343	0.002705852	0.002705852	0.002705852
443	0.001385114	0.010104656	0.001385114	0.001385114	0.001385114
444	0.00270993	0.061917305	0.010755357	0.002593574	0.002593574
445	0.00071827	0.01005578	0.00071827	0.00071827	0.00071827
446	0.000977755	0.015644073	0.000977755	0.000977755	0.000977755
447	0.001605921	0.015648365	0.01728838	0.001605921	0.001605921
448	0.006693347	0.069083214	0.006693347	0.006693347	0.006693347
449	0.001740005	0.015660048	0.001740005	0.001740005	0.001740005
450	0.000853364	0.015652895	0.000853364	0.000853364	0.000853364
451	0.001967263	0.0535748	0.001967263	0.001967263	0.001967263
452	0.001260463	0.015655994	0.001260463	0.001260463	0.001260463
453	0.001739052	0.015651464	0.001739052	0.001739052	0.001739052
454	0.003244519	0.016844273	0.003244519	0.003244519	0.003244519
455	0.003083785	0.031309366	0.002505567	0.002505567	0.002505567
456	0.001147147	0.015657902	0.001147147	0.001147147	0.001147147
457	0.001340328	0.015686035	0.001441894	0.001340328	0.001340328
458	0.002936125	0.033113956	0.002936125	0.002936125	0.002936125
459	0.001071233	0.010148048	0.001071233	0.001071233	0.001071233
460	0.000886901	0.015661716	0.000886901	0.000886901	0.000886901
461	0.001843913	0.04691267	0.001843913	0.001843913	0.001843913
462	0.001488754	0.015662909	0.001488754	0.001488754	0.001488754
463	0.002466758	0.015660763	0.002466758	0.002466758	0.002466758
464	0.001839988	0.015654087	0.001839988	0.001839988	0.001839988
465	0.001562285	0.015622854	0.001562285	0.001562285	0.001562285
466	0.003694296	0.01563406	0.003694296	0.003694296	0.003694296
467	0.005686457	0.046942234	0.005686457	0.005686457	0.005686457
468	0.000815863	0.015806437	0.000815863	0.000815863	0.000815863
469	0.002908482	0.052003384	0.002908482	0.002908482	0.002908482
470	0.000363549	0.006543875	0.000363549	0.000363549	0.000363549
471	0.002584411	0.046890974	0.012736914	0.002550718	0.002550718
472	0.003516194	0.081489563	0.019173857	0.003516194	0.003516194
473	0.004450381	0.040743589	0.012458622	0.004450381	0.004450381
474	0.001158585	0.010107994	0.001158585	0.001158585	0.001158585
475	0.001359759	0.010284424	0.001359759	0.001359759	0.001359759
476	0.003022296	0.041153908	0.003022296	0.003022296	0.003022296
477	0.000735402	0.008145809	0.000735402	0.000735402	0.000735402
478	0.001398683	0.012090921	0.001398683	0.001398683	0.001398683
479	0.001738323	0.015646458	0.001738323	0.001738323	0.001738323
480	0.004191749	0.037710428	0.004191749	0.004191749	0.004191749
481	0.000998188	0.015630722	0.000998188	0.000998188	0.000998188
482	0.000504348	0.015634775	0.000504348	0.000504348	0.000504348
483	0.002378764	0.035021544	0.018003287	0.002378764	0.002378764
484	0.000932522	0.015687227	0.000932522	0.000932522	0.000932522
485	0.003843003	0.03783226	0.003843003	0.003843003	0.003843003
486	0.001737648	0.015663147	0.001737648	0.001737648	0.001737648
487	0.001044242	0.015663624	0.001044242	0.001044242	0.001044242
488	0.001385853	0.015641451	0.001385853	0.001385853	0.001385853
489	0.000869724	0.015655041	0.000869724	0.000869724	0.000869724
490	0.002467334	0.04691124	0.002467334	0.002467334	0.002467334
491	0.000921193	0.015660286	0.000921193	0.000921193	0.000921193
492	0.001997099	0.062520266	0.001997099	0.001997099	0.001997099
493	0.001537038	0.01706481	0.001537038	0.001537038	0.001537038
494	0.000978693	0.015659094	0.000978693	0.000978693	0.000978693
495	0.003154695	0.03785634	0.003154695	0.003154695	0.003154695
496	0.002608021	0.015648127	0.002608021	0.002608021	0.002608021
497	0.003130007	0.015650034	0.003130007	0.003130007	0.003130007
498	0.001680368	0.016938686	0.001680368	0.001680368	0.001680368
499	0.001591858	0.046936035	0.01715174	0.00146785	0.00146785
500	0.00276391	0.04692626	0.00276391	0.00276391	0.00276391
501	0.001019747	0.015646219	0.001019747	0.001019747	0.001019747
502	0.001118294	0.015690327	0.001118294	0.001118294	0.001118294
503	0.003564088	0.037858725	0.003564088	0.003564088	0.003564088
504	0.001042032	0.01565671	0.001042032	0.001042032	0.001042032
505	0.006683834	0.037885189	0.006683834	0.006683834	0.006683834
506	0.003935051	0.062513113	0.003366856	0.003366856	0.003366856
507	0.001046228	0.015693426	0.001046228	0.001046228	0.001046228
508	0.000822456	0.015626669	0.000822456	0.000822456	0.000822456
509	0.001989929	0.015645981	0.001989929	0.001989929	0.001989929
510	0.007252365	0.046938896	0.007252365	0.007252365	0.007252365
511	0.002369344	0.015684128	0.002369344	0.002369344	0.002369344
512	0.001048752	0.015669346	0.001048752	0.001048752	0.001048752
513	0.002236111	0.035948277	0.002236111	0.002236111	0.002236111
514	0.000974804	0.015596867	0.000974804	0.000974804	0.000974804
515	0.001407365	0.04693675	0.001407365	0.001407365	0.001407365
516	0.001158555	0.015659094	0.001158555	0.001158555	0.001158555
517	0.001305123	0.015661478	0.001305123	0.001305123	0.001305123
518	0.003033818	0.042973042	0.003000076	0.003000076	0.003000076
519	0.002834729	0.053529978	0.002834729	0.002834729	0.002834729
520	0.001351297	0.015657187	0.001351297	0.001351297	0.001351297
521	0.001825987	0.037937641	0.001825987	0.001825987	0.001825987
522	0.000978827	0.01566124	0.000978827	0.000978827	0.000978827
523	0.001045847	0.015687704	0.001045847	0.001045847	0.001045847
524	0.002567082	0.037862062	0.002567082	0.002567082	0.002567082
525	0.001303573	0.015660048	0.007862707	0.001303573	0.001303573
526	0.002317075	0.015664577	0.002317075	0.002317075	0.002317075
527	0.002226114	0.015678167	0.002226114	0.002226114	0.002226114
528	0.003298347	0.031279087	0.004261191	0.00326031	0.00326031
529	0.001186774	0.015639305	0.001186774	0.001186774	0.001186774
530	0.001669121	0.041220665	0.008798873	0.001643693	0.001643693
531	0.000830527	0.01568675	0.000830527	0.000830527	0.000830527
532	0.002106219	0.069149494	0.010254412	0.002106219	0.002106219
533	0.00241658	0.049456835	0.010570454	0.002415346	0.002415346
534	0.001511279	0.015655994	0.001511279	0.001511279	0.001511279
535	0.002468486	0.015652657	0.001644662	0.001644662	0.001644662
536	0.00256028	0.037892103	0.00256028	0.00256028	0.00256028
537	0.001457985	0.015683174	0.001457985	0.001457985	0.001457985
538	0.000821339	0.01560545	0.000821339	0.016469466	0.000821339
539	0.001926698	0.037940025	0.001926698	0.001926698	0.001926698
540	0.000921558	0.015666485	0.000921558	0.000921558	0.000921558
541	0.001312208	0.006561041	0.001312208	0.001312208	0.001312208
542	0.001118949	0.015665293	0.001118949	0.001118949	0.001118949
543	0.002986019	0.062530279	0.018615788	0.002986019	0.002986019
544	0.001489287	0.015641928	0.001489287	0.001489287	0.001489287
545	0.002086576	0.01569128	0.002086576	0.002086576	0.002086576
546	0.002840801	0.015648603	0.002840801	0.002840801	0.002840801
547	0.001511917	0.015661716	0.001511917	0.001511917	0.001511917
548	0.004067982	0.053468704	0.004067982	0.004067982	0.004067982
549	0.000848804	0.015648127	0.000848804	0.000848804	0.000848804
550	0.002036379	0.03785181	0.002036379	0.002036379	0.002036379
551	0.002895049	0.051499367	0.002895049	0.002895049	0.002895049
552	0.00260222	0.015624762	0.00260222	0.00260222	0.00260222
553	0.00086883	0.015649557	0.00086883	0.00086883	0.00086883
554	0.001352449	0.01679039	0.001352449	0.001352449	0.001352449
555	0.001962906	0.031233311	0.001962906	0.001962906	0.001962906
556	0.001303573	0.015662193	0.001303573	0.001303573	0.001303573
557	0.002197858	0.03250885	0.017819043	0.002197858	0.002197858
558	0.001422113	0.015689135	0.001422113	0.001422113	0.001422113
559	0.001303679	0.015646696	0.001303679	0.001303679	0.001303679
560	0.00218906	0.053521395	0.00434651	0.00218906	0.00218906
561	0.001170343	0.015688419	0.016797488	0.001170343	0.001170343
562	0.004731692	0.053503275	0.004731692	0.004731692	0.004731692
563	0.000924915	0.015654564	0.000924915	0.000924915	0.000924915
564	0.00200799	0.037858248	0.00200799	0.00200799	0.00200799
565	0.00076451	0.015635967	0.00076451	0.00076451	0.00076451
566	0.00292609	0.046954155	0.00292609	0.00292609	0.00292609
567	0.001569434	0.008738041	0.001569434	0.001569434	0.001569434
568	0.001568934	0.010114908	0.003419427	0.001268415	0.001268415
569	0.001836113	0.015650749	0.000718202	0.000718202	0.000718202
570	0.004038195	0.031287909	0.004038195	0.004038195	0.004038195
571	0.003072576	0.015654087	0.003072576	0.003072576	0.003072576
572	0.001708159	0.015663862	0.001708159	0.001708159	0.001708159
573	0.000744576	0.015641451	0.000744576	0.000744576	0.000744576
574	0.002103773	0.052007675	0.002103773	0.002103773	0.002103773
575	0.001674499	0.015661955	0.001117323	0.001117323	0.001117323
576	0.001954079	0.031289101	0.001954079	0.001954079	0.001954079
577	0.001422817	0.015650988	0.001422817	0.001422817	0.001422817
578	0.001732932	0.01559639	0.001732932	0.001732932	0.001732932
579	0.001564008	0.015685081	0.001171881	0.001171881	0.001171881
580	0.002387098	0.044712782	0.002387098	0.002387098	0.002387098
581	0.002108051	0.055574656	0.002107046	0.002107046	0.002107046
582	0.001114792	0.010033131	0.001114792	0.001114792	0.001114792
583	0.001562572	0.015625715	0.001562572	0.001562572	0.001562572
584	0.000975236	0.015603781	0.000975236	0.000975236	0.000975236
585	0.001805104	0.053468943	0.012086039	0.001763707	0.001763707
586	0.001641965	0.010297775	0.001641965	0.001641965	0.001641965
587	0.002533814	0.046888828	0.002533814	0.002533814	0.002533814
588	0.002931863	0.01564312	0.002931863	0.002931863	0.002931863
589	0.002366426	0.015661001	0.002047077	0.002047077	0.002047077
590	0.002500729	0.031284571	0.002500729	0.002500729	0.002500729
591	0.001034021	0.015643597	0.001034021	0.001034021	0.001034021
592	0.001565552	0.015655518	0.001565552	0.001565552	0.001565552
593	0.001685393	0.037864685	0.001685393	0.001685393	0.001685393
594	0.002232994	0.01566267	0.002232994	0.002232994	0.002232994
595	0.002232483	0.015627384	0.002232483	0.002232483	0.002232483
596	0.001723351	0.015652418	0.001219203	0.001219203	0.001219203
597	0.002174182	0.053509474	0.002174182	0.002174182	0.002174182
598	0.001358665	0.015625477	0.001358665	0.001358665	0.001358665
599	0.001956537	0.015679598	0.001956537	0.001956537	0.001956537
600	0.000680913	0.015661001	0.000680913	0.000680913	0.000680913
601	0.003006708	0.046882629	0.003006708	0.003006708	0.003006708
602	0.001150634	0.008123875	0.001149137	0.001149137	0.001149137
603	0.004873828	0.043336391	0.004873828	0.004873828	0.004873828
604	0.001339969	0.008179903	0.001339969	0.001339969	0.001339969
605	0.002143145	0.010152102	0.002143145	0.002143145	0.002143145
606	0.000592092	0.010065556	0.000592092	0.000592092	0.000592092
607	0.001733912	0.015605211	0.001733912	0.001733912	0.001733912
608	0.003832122	0.037807226	0.01952364	0.003832122	0.003832122
609	0.003016445	0.062576771	0.003016445	0.003016445	0.003016445
610	0.003477097	0.015691042	0.003477097	0.003477097	0.003477097
611	0.001674039	0.015626669	0.001674039	0.001674039	0.001674039
612	0.000747124	0.015689611	0.000747124	0.000747124	0.000747124
613	0.002925428	0.037889004	0.018610748	0.002925428	0.002925428
614	0.001214147	0.01564455	0.001214147	0.001214147	0.001214147
615	0.002601908	0.036297083	0.002601908	0.002601908	0.002601908
616	0.00135002	0.015637875	0.00135002	0.00135002	0.00135002
617	0.001734866	0.015626431	0.001734866	0.001734866	0.001734866
618	0.001041349	0.015620232	0.016663726	0.001041349	0.001041349
619	0.004689146	0.062511683	0.014745625	0.004428537	0.004428537
620	0.0016587	0.010328293	0.0016587	0.0016587	0.0016587
621	0.004061127	0.01009059	0.004061127	0.004061127	0.004061127
622	0.002052426	0.008154392	0.002052426	0.002052426	0.002052426
623	0.002699723	0.049442053	0.002699723	0.002699723	0.002699723
624	0.001980433	0.018155813	0.001783958	0.001783958	0.001783958
625	0.002652778	0.041085958	0.010710372	0.002652778	0.002759112
626	0.000838061	0.010056734	0.000838061	0.000838061	0.000838061
627	0.003292878	0.015683889	0.003292878	0.003292878	0.003292878
628	0.00223199	0.015628099	0.00223199	0.00223199	0.00223199
629	0.001966024	0.053559542	0.010103236	0.001950751	0.001950751
630	0.00163509	0.049922228	0.01725806	0.001632822	0.001632822
631	0.001202492	0.015659094	0.001202492	0.001202492	0.001202492
632	0.002812265	0.037786007	0.002585815	0.002585815	0.002585815
633	0.001222234	0.015665054	0.001222234	0.001222234	0.001222234
634	0.001568456	0.037883043	0.001568456	0.001568456	0.001568456
635	0.000681037	0.015663862	0.000681037	0.000681037	0.000681037
636	0.002392435	0.046946526	0.002108322	0.002108322	0.002108322
637	0.001704564	0.011263371	0.001704564	0.001704564	0.001704564
638	0.002234331	0.015686989	0.002234331	0.002234331	0.002234331
639	0.003908858	0.046935081	0.003908858	0.003908858	0.003908858
640	0.001446943	0.015669346	0.001446943	0.001446943	0.001446943
641	0.00420931	0.05342865	0.00420931	0.00420931	0.00420931
642	0.002084303	0.015661478	0.002084303	0.002084303	0.002084303
643	0.001353937	0.015684605	0.001353937	0.001353937	0.001353937
644	0.002231713	0.037890196	0.017858143	0.002231713	0.002231713
645	0.000792076	0.008133411	0.000792076	0.000792076	0.000792076
646	0.001567125	0.015671253	0.001567125	0.001567125	0.001567125
647	0.002604644	0.015627861	0.002604644	0.002604644	0.002604644
648	0.001495384	0.015780449	0.001495384	0.001495384	0.001495384
649	0.001654176	0.031288624	0.001654176	0.001654176	0.001654176
650	0.003128362	0.01566124	0.003128362	0.003128362	0.003128362
651	0.00130108	0.015623093	0.00130108	0.00130108	0.00130108
652	0.001585211	0.015651464	0.001585211	0.001585211	0.001585211
653	0.00403511	0.046908617	0.00403511	0.00403511	0.00403511
654	0.002156451	0.060783625	0.0021051	0.0021051	0.0021051
655	0.000810435	0.01017189	0.000807944	0.000807944	0.000807944
656	0.001564448	0.012215853	0.001564448	0.001564448	0.001564448
657	0.00147742	0.015685558	0.00147742	0.00147742	0.00147742
658	0.001767414	0.062605143	0.011890014	0.00165375	0.00165375
659	0.00185856	0.008163214	0.00185856	0.00185856	0.00185856
660	0.001021743	0.010101318	0.001021743	0.001021743	0.001021743
661	0.002165507	0.046883821	0.002004986	0.002004986	0.002004986
662	0.00082405	0.015656948	0.00082405	0.00082405	0.00082405
663	0.001815293	0.072357178	0.001647295	0.001647295	0.001647295
664	0.001840423	0.015664339	0.001840423	0.001840423	0.001840423
665	0.002928555	0.015626907	0.002928555	0.002928555	0.002928555
666	0.001709833	0.05350852	0.001506935	0.001506935	0.001506935
667	0.000363111	0.006536007	0.000363111	0.000363111	0.000363111
668	0.001266321	0.037873507	0.016928515	0.001266321	0.001266321
669	0.002084112	0.015637159	0.002084112	0.002084112	0.002084112
670	0.001305889	0.015669107	0.001305889	0.001305889	0.001305889
671	0.003926254	0.046878576	0.003926254	0.003926254	0.003926254
672	0.001489828	0.010087252	0.001489828	0.001489828	0.001489828
673	0.003808816	0.052861929	0.003806551	0.003806551	0.003806551
674	0.003072811	0.018204451	0.003072811	0.003072811	0.003072811
675	0.001562572	0.015625715	0.001562572	0.001562572	0.001562572
676	0.008314985	0.053414345	0.023338831	0.00771407	0.00771407
677	0.000962703	0.015626669	0.000962703	0.000962703	0.000962703
678	0.002548067	0.046874523	0.004610388	0.002548067	0.002548067
679	0.001125389	0.008059263	0.001125389	0.001125389	0.001125389
680	0.00202391	0.010104656	0.00202391	0.00202391	0.00202391
681	0.002340023	0.008079529	0.002340023	0.002340023	0.002340023
682	0.001264423	0.008067608	0.001264423	0.001264423	0.001264423
683	0.002681835	0.048594475	0.002681835	0.002681835	0.002681835
684	0.00279157	0.012087107	0.00279157	0.00279157	0.00279157
685	0.008129188	0.056904316	0.008129188	0.008129188	0.008129188
686	0.000710303	0.015626669	0.000710303	0.000710303	0.000710303
687	0.00173778	0.01564002	0.00173778	0.00173778	0.00173778
688	0.015625	0.015625	0.015625	0.015625	0.015625
689	0.001008603	0.01564455	0.001008603	0.001008603	0.001008603
690	0.002493125	0.0516572	0.002493125	0.002493125	0.002493125
691	0.003568155	0.015687227	0.003568155	0.003568155	0.003568155
692	0.002283679	0.068952799	0.002283679	0.002283679	0.002283679
693	0.001401159	0.015660048	0.001401159	0.001401159	0.001401159
694	0.005575246	0.053476334	0.005575246	0.005575246	0.005575246
695	0.001132281	0.015661001	0.001132281	0.001132281	0.001132281
696	0.002057002	0.037862778	0.002025245	0.002025245	0.002025245
697	0.001725435	0.010084867	0.001725435	0.001725435	0.001725435
698	0.002396911	0.049239874	0.002396911	0.010504812	0.002396911
699	0.001231674	0.015663147	0.000971246	0.000971246	0.000971246
700	0.003658235	0.046898365	0.003658235	0.003658235	0.003658235
701	0.001622395	0.015687466	0.001622395	0.001622395	0.001622395
702	0.004832745	0.062571764	0.004832745	0.004832745	0.004832745
703	0.001428062	0.015708685	0.001428062	0.001428062	0.001428062
704	0.001116242	0.015648127	0.001116242	0.001116242	0.001116242
705	0.001620928	0.017246246	0.001620928	0.001620928	0.001620928
706	0.005320168	0.048466921	0.005320168	0.005320168	0.005320168
707	0.000745671	0.015696287	0.001747506	0.000745671	0.000745671
708	0.001388571	0.015668869	0.001388571	0.001388571	0.001388571
709	0.003342643	0.031296968	0.003342643	0.003342643	0.003342643
710	0.0033813	0.0169065	0.0033813	0.0033813	0.0033813
711	0.001253097	0.015689135	0.016879051	0.001253097	0.001253097
712	0.002636986	0.037841082	0.003633576	0.002636986	0.002636986
713	0.001529306	0.01568532	0.001529306	0.001529306	0.001529306
714	0.002492621	0.046893358	0.002262789	0.002262789	0.002262789
715	0.001587323	0.015664816	0.001587323	0.001587323	0.001587323
716	0.001595367	0.036444426	0.001595367	0.001595367	0.001595367
717	0.002529618	0.051560402	0.002529618	0.002529618	0.002529618
718	0.001111042	0.015666723	0.001111042	0.001111042	0.001111042
719	0.002605067	0.015650511	0.001738575	0.001738575	0.001738575
720	0.001583193	0.015685558	0.001583193	0.001583193	0.001583193
721	0.001765425	0.053458691	0.001765425	0.001765425	0.001765425
722	0.001236108	0.015683413	0.001236108	0.001236108	0.001236108
723	0.003211487	0.031295061	0.003211487	0.003211487	0.003211487
724	0.0016029	0.015644789	0.0016029	0.0016029	0.0016029
725	0.00292265	0.04694581	0.00292265	0.00292265	0.00292265
726	0.002474387	0.062552691	0.002318177	0.002318177	0.002318177
727	0.00091921	0.015682936	0.00091921	0.00091921	0.00091921
728	0.003475732	0.03132844	0.003475732	0.003475732	0.003475732
729	0.00170693	0.015628815	0.00170693	0.00170693	0.00170693
730	0.000978842	0.015661478	0.000978842	0.000978842	0.000978842
731	0.00202606	0.046941996	0.011983059	0.001926563	0.001926563
732	0.007076559	0.048251867	0.007076559	0.007076559	0.007076559
733	0.001674917	0.015686035	0.008329656	0.001674917	0.001674917
734	0.004179434	0.059237003	0.004179434	0.004179434	0.004179434
735	0.001939183	0.010149956	0.001939183	0.001939183	0.001939183
736	0.001797552	0.015684128	0.001797552	0.001797552	0.001797552
737	0.002232347	0.015626431	0.002232347	0.002232347	0.002232347
738	0.00535028	0.053502798	0.00535028	0.00535028	0.00535028
739	0.001119018	0.015670061	0.001115014	0.001115014	0.001115014
740	0.001991853	0.046940088	0.017625198	0.001991853	0.001991853
741	0.001612402	0.018622637	0.001364447	0.001364447	0.001364447
742	0.002048226	0.046923876	0.00200791	0.00200791	0.00200791
743	0.003284401	0.053458691	0.013425535	0.003284401	0.003284401
744	0.002279816	0.015684605	0.002279816	0.002279816	0.002279816
745	0.001846921	0.015687704	0.001552109	0.001552109	0.001552109
746	0.001840289	0.046878338	0.00391621	0.001839346	0.001839346
747	0.002490175	0.040705442	0.002490175	0.002490175	0.002490175
748	0.001044316	0.00809288	0.001042702	0.001042702	0.001042702
749	0.001025081	0.008149624	0.001025081	0.001025081	0.001025081
750	0.001871066	0.008160591	0.001871066	0.001871066	0.001871066
751	0.005364776	0.041333675	0.005364776	0.005364776	0.005364776
752	0.001279771	0.008116961	0.001279771	0.001279771	0.001279771
753	0.000885895	0.00814271	0.000885895	0.000885895	0.000885895
754	0.001213319	0.008168221	0.003334291	0.001213319	0.001213319
755	0.000858863	0.008158207	0.000858863	0.000858863	0.000858863
756	0.003221899	0.039113522	0.003221899	0.003221899	0.003221899
757	0.001767538	0.008161783	0.009919546	0.001767538	0.001767538
758	0.000849704	0.010099888	0.000849704	0.000849704	0.000849704
759	0.004952851	0.061266661	0.004941077	0.004941077	0.004941077
760	0.001008505	0.015684605	0.001008505	0.001008505	0.001008505
761	0.002545629	0.015650511	0.002545629	0.002545629	0.002545629
762	0.001563263	0.015664577	0.001563263	0.001563263	0.001563263
763	0.00283822	0.048174143	0.00283822	0.00283822	0.00283822
764	0.002085845	0.015664577	0.002085845	0.002085845	0.002085845
765	0.002261162	0.015683651	0.002261162	0.002261162	0.002261162
766	0.002850401	0.041363955	0.002850401	0.002850401	0.002850401
767	0.001771683	0.05520153	0.01731383	0.001685969	0.001685969
768	0.001491138	0.015694141	0.001491138	0.001491138	0.001491138
769	0.001952072	0.015630245	0.001952072	0.001952072	0.001952072
770	0.001109791	0.015650749	0.001109791	0.001109791	0.001109791
771	0.004332816	0.053562403	0.004332816	0.004332816	0.004332816
772	0.003252164	0.015688181	0.003252164	0.003252164	0.003252164
773	0.002303688	0.015681267	0.002303688	0.002303688	0.002303688
774	0.002733592	0.046945333	0.002733592	0.002733592	0.002733592
775	0.001396171	0.015689611	0.001396171	0.001396171	0.001396171
776	0.001841496	0.031265497	0.001593332	0.001593332	0.001593332
777	0.002705302	0.015687466	0.002705302	0.002705302	0.002705302
778	0.002489083	0.036395788	0.002489083	0.002489083	0.002489083
779	0.001771407	0.01569438	0.001771407	0.001771407	0.001771407
780	0.002504899	0.016895771	0.002504899	0.002504899	0.002504899
781	0.003380394	0.046880007	0.003380394	0.003380394	0.003380394
782	0.002231496	0.01562047	0.002231496	0.002231496	0.002231496
783	0.001199961	0.015599489	0.001199961	0.001199961	0.001199961
784	0.001303706	0.015625715	0.001303706	0.001303706	0.001303706
785	0.001117442	0.015664577	0.001117442	0.001117442	0.001117442
786	0.003060916	0.036407948	0.003060916	0.003060916	0.003060916
787	0.001735343	0.015618086	0.001735343	0.001735343	0.001735343
788	0.000711235	0.015647173	0.016335758	0.000711235	0.000711235
789	0.000345368	0.006561995	0.000345368	0.000345368	0.000345368
790	0.002294426	0.037940741	0.002294426	0.002294426	0.002294426
791	0.000919055	0.015625715	0.000919055	0.000919055	0.000919055
792	0.003639804	0.034204006	0.019262181	0.003639804	0.003639804
793	0.001598477	0.015614986	0.001598477	0.001598477	0.001598477
794	0.001420494	0.015631676	0.017040725	0.001420494	0.001420494
795	0.003453978	0.046885967	0.003453978	0.003453978	0.003453978
796	0.001420259	0.015625715	0.001420259	0.001420259	0.001420259
797	0.000918977	0.015622616	0.000918977	0.000918977	0.000918977
798	0.006824578	0.062579632	0.006824578	0.006824578	0.006824578
799	0.002604927	0.015705109	0.002233607	0.002233607	0.002233607
800	0.002251095	0.031304359	0.021009813	0.002132783	0.002132783
801	0.001601465	0.046887636	0.009761579	0.001601465	0.001601465
802	0.001424178	0.015686035	0.001423274	0.001423274	0.001423274
803	0.005144429	0.043256521	0.005144429	0.005144429	0.005144429
804	0.00142569	0.010131359	0.00142569	0.00142569	0.00142569
805	0.000678738	0.008144855	0.000678738	0.000678738	0.000678738
806	0.002048588	0.010159969	0.002048588	0.002048588	0.002048588
807	0.000934146	0.008149862	0.000934146	0.000934146	0.000934146
808	0.002596245	0.041408539	0.002596245	0.002596245	0.002596245
809	0.000838061	0.010056734	0.000838061	0.000838061	0.000838061
810	0.001420314	0.015624285	0.001420314	0.001420314	0.001420314
811	0.00337509	0.046948671	0.00337509	0.00337509	0.00337509
812	0.002630827	0.012294054	0.010728237	0.002630827	0.002630827
813	0.002583222	0.010097265	0.002583222	0.002583222	0.002583222
814	0.004748051	0.043283224	0.004748051	0.004748051	0.004748051
815	0.007685006	0.01032114	0.007685006	0.007685006	0.007685006
816	0.001845672	0.010312796	0.001845672	0.001845672	0.001845672
817	0.001204197	0.015687227	0.001204197	0.001204197	0.001204197
818	0.002385699	0.037848711	0.002385699	0.002385699	0.002385699
819	0.00111585	0.015621901	0.00111585	0.00111585	0.00111585
820	0.001844554	0.01568222	0.001844554	0.001844554	0.001844554
821	0.002190104	0.03126359	0.010340916	0.002188192	0.002188192
822	0.001648617	0.010187864	0.001505566	0.001505566	0.001505566
823	0.001648329	0.04689002	0.009553349	0.001466668	0.001466668
824	0.000921446	0.015664577	0.000921446	0.000921446	0.000921446
825	0.002315557	0.015650511	0.002315557	0.002315557	0.002315557
826	0.000976369	0.015621901	0.000976369	0.000976369	0.000976369
827	0.005327296	0.037644625	0.005327296	0.005327296	0.005327296
828	0.001378515	0.015648365	0.001378515	0.001378515	0.001378515
829	0.001361194	0.01568532	0.001361194	0.001361194	0.001361194
830	0.001644599	0.015624762	0.001644599	0.001644599	0.001644599
831	0.002775445	0.061962128	0.012956195	0.002753072	0.002753072
832	0.00201714	0.01568675	0.00201714	0.00201714	0.00201714
833	0.001568627	0.015686274	0.001568627	0.001568627	0.001568627
834	0.001302242	0.015626907	0.001302242	0.001302242	0.001302242
835	0.001951784	0.015614271	0.001951784	0.001951784	0.001951784
836	0.005043963	0.037886381	0.005043963	0.005043963	0.005043963
837	0.001190637	0.012312174	0.001190637	0.001190637	0.001190637
838	0.001809906	0.010166407	0.001809906	0.001809906	0.001809906
839	0.007179928	0.051231146	0.007179928	0.007179928	0.007179928
840	0.004602529	0.051551104	0.00414877	0.00414877	0.00414877
841	0.001130223	0.037900448	0.01675117	0.001130223	0.001130223
842	0.003293537	0.037835121	0.003293537	0.003293537	0.003293537
843	0.000538711	0.015622616	0.000538711	0.000538711	0.000538711
844	0.005019116	0.0221982	0.005019116	0.005019116	0.005019116
845	0.003350573	0.046892166	0.003350573	0.003350573	0.003350573
846	0.001302024	0.015624285	0.001302024	0.001302024	0.001302024
847	0.00145875	0.015661955	0.00145875	0.00145875	0.00145875
848	0.001420379	0.015625715	0.001420379	0.001420379	0.001420379
849	0.001953349	0.01562953	0.001953349	0.001953349	0.001953349
850	0.007105134	0.062558413	0.007105134	0.007105134	0.007105134
851	0.003753114	0.021845579	0.003753114	0.003753114	0.003753114
852	0.001953095	0.015627861	0.001302153	0.001302153	0.001302153
853	0.001043669	0.015683889	0.001043669	0.001043669	0.001043669
854	0.002777147	0.036415815	0.002777147	0.002777147	0.002777147
855	0.002100759	0.015645742	0.002100759	0.002100759	0.002100759
856	0.000781208	0.015626192	0.000781208	0.000781208	0.000781208
857	0.004035371	0.046893597	0.004035371	0.004035371	0.004035371
858	0.00238144	0.015628815	0.00238144	0.00238144	0.00238144
859	0.00213079	0.01562953	0.00213079	0.00213079	0.00213079
860	0.003140591	0.037843943	0.003140591	0.003140591	0.003140591
861	0.002083015	0.015624285	0.002083015	0.002083015	0.002083015
862	0.000538818	0.015625715	0.000538818	0.000538818	0.000538818
863	0.001561594	0.015624523	0.001561594	0.001561594	0.001561594
864	0.001150224	0.015643835	0.001150224	0.001150224	0.001150224
865	0.002467833	0.031265259	0.002467833	0.002467833	0.002467833
866	0.001564558	0.03128767	0.001323568	0.001323568	0.001323568
867	0.003082788	0.048261166	0.003082788	0.003082788	0.003082788
868	0.001240896	0.010169029	0.001240896	0.001240896	0.001240896
869	0.00147438	0.008172512	0.003536463	0.00147438	0.00147438
870	0.001426756	0.010164976	0.001426756	0.001426756	0.001426756
871	0.002247157	0.032991171	0.002247157	0.002247157	0.002247157
872	0.002394428	0.053701878	0.012614213	0.00231453	0.00231453
873	0.002411253	0.010133028	0.002411253	0.002411253	0.002411253
874	0.002912826	0.043491364	0.002912826	0.002912826	0.002912826
875	0.002177703	0.015696764	0.002177703	0.002177703	0.002177703
876	0.002232313	0.015626192	0.002232313	0.002232313	0.002232313
877	0.00243227	0.015692949	0.00243227	0.00243227	0.00243227
878	0.001731926	0.031327724	0.001526353	0.001526353	0.001526353
879	0.001371622	0.015686512	0.001371622	0.001371622	0.001371622
880	0.002549376	0.037915468	0.002549376	0.002549376	0.002549376
881	0.001178277	0.015687466	0.001178277	0.001178277	0.001178277
882	0.00173582	0.015622377	0.00173582	0.00173582	0.00173582
883	0.003840685	0.046888828	0.003840685	0.003840685	0.003840685
884	0.00077579	0.006644011	0.00077579	0.00077579	0.00077579
885	0.001234098	0.015646696	0.001234098	0.001234098	0.001234098
886	0.000281294	0.005063295	0.000281294	0.000281294	0.000281294
887	0.001436694	0.046881914	0.001436694	0.001436694	0.001436694
888	0.001838109	0.015626192	0.001838109	0.001838109	0.001838109
889	0.002500782	0.031263113	0.002500782	0.002500782	0.002500782
890	0.001446812	0.015628815	0.001446812	0.001446812	0.001446812
891	0.002334811	0.037837267	0.002334811	0.002334811	0.002334811
892	0.000712991	0.015685797	0.000712991	0.000712991	0.000712991
893	0.003061516	0.053528309	0.003061516	0.003061516	0.003061516
894	0.000784779	0.006688118	0.000784779	0.000784779	0.000784779
895	0.001041608	0.01562953	0.001041608	0.001041608	0.001041608
896	0.001704705	0.046953678	0.001704705	0.001704705	0.001704705
897	0.001790285	0.015962601	0.001790285	0.001790285	0.001790285
898	0.001019042	0.015626431	0.001019042	0.001019042	0.001019042
899	0.001920323	0.031257868	0.001920323	0.001920323	0.001920323
900	0.002602776	0.015616655	0.002602776	0.002602776	0.002602776
901	0.001771409	0.015752077	0.001771409	0.001771409	0.001771409
902	0.001961708	0.054988861	0.001961708	0.001961708	0.001961708
903	0.002232177	0.015627861	0.002232177	0.002232177	0.002232177
904	0.001361875	0.054715395	0.001361875	0.001361875	0.001361875
905	0.002217507	0.015618563	0.002217507	0.002217507	0.002217507
906	0.001301746	0.015620947	0.001301746	0.001301746	0.001301746
907	0.001250029	0.015628099	0.001250029	0.001250029	0.001250029
908	0.002509302	0.046889544	0.002509302	0.002509302	0.002509302
909	0.002609611	0.015657663	0.002609611	0.002609611	0.002609611
910	0.001875029	0.015626192	0.001875029	0.001875029	0.001875029
911	0.001386464	0.015625238	0.001386464	0.001386464	0.001386464
912	0.001562238	0.015622377	0.001562238	0.001562238	0.001562238
913	0.002733208	0.053414583	0.002733208	0.002733208	0.002733208
914	0.00082203	0.015618563	0.00082203	0.00082203	0.00082203
915	0.000546853	0.006562233	0.000546853	0.000546853	0.000546853
916	0.001116088	0.015628099	0.001116088	0.001116088	0.001116088
917	0.003611999	0.053561449	0.003611999	0.003611999	0.003611999
918	0.003788137	0.015687943	0.003788137	0.003788137	0.003788137
919	0.003472249	0.015625715	0.003472249	0.003472249	0.003472249
920	0.001512394	0.015647411	0.001512394	0.001512394	0.001512394
921	0.002404222	0.031260967	0.002404222	0.002404222	0.002404222
922	0.001802665	0.015626431	0.001201648	0.001201648	0.001201648
923	0.002098375	0.015624523	0.002098375	0.002098375	0.002098375
924	0.001743078	0.015687704	0.001743078	0.001743078	0.001743078
925	0.001874962	0.015631676	0.001874962	0.001874962	0.001874962
926	0.004691461	0.03285408	0.004691461	0.004691461	0.004691461
927	0.002544543	0.010309458	0.002544543	0.002544543	0.002544543
928	0.005144238	0.010288477	0.005144238	0.005144238	0.005144238
929	0.002573991	0.015686035	0.002573991	0.002573991	0.002573991
930	0.002857016	0.048182726	0.002857016	0.002857016	0.002857016
931	0.000741593	0.015683651	0.000741593	0.000741593	0.000741593
932	0.001841068	0.046883106	0.001841068	0.001841068	0.001841068
933	0.000976563	0.015625715	0.000976563	0.000976563	0.000976563
934	0.001962185	0.015697479	0.001962185	0.001962185	0.001962185
935	0.001077307	0.015625238	0.016702545	0.001077307	0.001077307
936	0.001527018	0.031267405	0.001527018	0.001527018	0.001527018
937	0.002450449	0.031261683	0.002067403	0.002067403	0.002067403
938	0.002334184	0.022183895	0.002334184	0.002334184	0.002334184
939	0.00179843	0.036393642	0.00179843	0.00179843	0.00179843
940	0.00133439	0.015684843	0.00133439	0.00133439	0.00133439
941	0.001642922	0.015627384	0.001642922	0.001642922	0.001642922
942	0.002193681	0.046880722	0.002193681	0.002193681	0.002193681
943	0.002103832	0.015686512	0.002103832	0.002103832	0.002103832
944	0.006250381	0.031255484	0.006250381	0.006250381	0.006250381
945	0.003461747	0.046896458	0.003461747	0.003461747	0.003461747
946	0.002233548	0.015662432	0.002233548	0.002233548	0.002233548
947	0.002604365	0.015628576	0.002604365	0.002604365	0.002604365
948	0.006444057	0.04695034	0.006444057	0.006444057	0.006444057
949	0.001497834	0.015751839	0.001497834	0.001497834	0.001497834
950	0.002939363	0.048242092	0.002825816	0.002825816	0.002825816
951	0.001437085	0.010059595	0.001437085	0.001437085	0.001437085
952	0.001008057	0.015625715	0.001008057	0.001008057	0.001008057
953	0.001201703	0.015622139	0.001201703	0.001201703	0.001201703
954	0.001159606	0.015688419	0.001159606	0.001159606	0.001159606
955	0.001646689	0.037847519	0.001646689	0.001646689	0.001646689
956	0.001051664	0.015681982	0.001051664	0.001051664	0.001051664
957	0.002075076	0.015663385	0.002075076	0.002075076	0.002075076
958	0.002603908	0.015624046	0.002603908	0.002603908	0.002603908
959	0.002091646	0.046892643	0.002091646	0.002091646	0.002091646
960	0.001224425	0.015754938	0.001224425	0.001224425	0.001224425
961	0.001250114	0.015629768	0.001250114	0.001250114	0.001250114
962	0.002049247	0.03789854	0.002049247	0.002049247	0.002049247
963	0.000746965	0.015686274	0.000746965	0.000746965	0.000746965
964	0.00148805	0.015625238	0.00148805	0.00148805	0.00148805
965	0.00291813	0.031262875	0.00291813	0.00291813	0.00291813
966	0.001179227	0.015626907	0.001179227	0.001179227	0.001179227
967	0.003124571	0.015624523	0.003124571	0.003124571	0.003124571
968	0.00229296	0.037905455	0.00229296	0.00229296	0.00229296
969	0.001206691	0.015686989	0.001206691	0.001206691	0.001206691
970	0.001636259	0.031270981	0.001636259	0.001636259	0.001636259
971	0.001079831	0.015690327	0.001079831	0.001079831	0.001079831
972	0.000822368	0.015625	0.000822368	0.000822368	0.000822368
973	0.002091226	0.04693985	0.002091226	0.002091226	0.002091226
974	0.001565504	0.015684605	0.001565504	0.001565504	0.001565504
975	0.001766468	0.053540945	0.001766468	0.001766468	0.001766468
976	0.002181613	0.031306982	0.001454963	0.001454963	0.001454963
977	0.001703187	0.047496796	0.001703187	0.001703187	0.001703187
978	0.00195083	0.015606642	0.00195083	0.00195083	0.00195083
979	0.000921435	0.015628099	0.000921435	0.000921435	0.000921435
980	0.002658055	0.037838459	0.002658055	0.002658055	0.002658055
981	0.001598795	0.015682459	0.001598795	0.001598795	0.001598795
982	0.002099382	0.015626669	0.002099382	0.002099382	0.002099382
983	0.003387508	0.046887398	0.003387508	0.003387508	0.003387508
984	0.001644724	0.015625954	0.001644724	0.001644724	0.001644724
985	0.002499874	0.015757799	0.002499874	0.002499874	0.002499874
986	0.002108865	0.046874762	0.002108865	0.002108865	0.002108865
987	0.001562834	0.015628338	0.001562834	0.001562834	0.001562834
988	0.000971201	0.015683174	0.000971201	0.000971201	0.000971201
989	0.00244832	0.053526163	0.00244832	0.00244832	0.00244832
990	0.001607274	0.015682936	0.008173083	0.001607274	0.001607274
991	0.001420563	0.015626192	0.001420563	0.001420563	0.001420563
992	0.001761549	0.037844419	0.001761549	0.001761549	0.001761549
993	0.001089112	0.015846968	0.001089112	0.001089112	0.001089112
994	0.001837899	0.015662193	0.001837899	0.001837899	0.001837899
995	0.003906786	0.031285286	0.003906786	0.003906786	0.003906786
996	0.002109977	0.016848087	0.012145143	0.001953941	0.001953941
997	0.002663939	0.051368713	0.002663939	0.002663939	0.002663939
998	0.00091567	0.010057688	0.00091567	0.00091567	0.00091567
999	0.002080531	0.046951294	0.002080531	0.002080531	0.002080531
1000	0.0008526	0.015625715	0.0008526	0.0008526	0.0008526
1001	0.002091348	0.046885252	0.002091348	0.002091348	0.002091348
1002	0.001008521	0.015625	0.001008521	0.001008521	0.001008521
1003	0.00446169	0.069146633	0.00446169	0.00446169	0.00446169
1004	0.001721642	0.01568532	0.001721642	0.001721642	0.001721642
1005	0.001416476	0.01576829	0.001416476	0.001416476	0.001416476
1006	0.001477786	0.015627146	0.001477786	0.001477786	0.001477786
1007	0.004745269	0.046957254	0.020368839	0.004745269	0.004745269
1008	0.001844949	0.015688181	0.001844949	0.001844949	0.001844949
1009	0.001420086	0.015626669	0.001420086	0.001420086	0.001420086
1010	0.002065566	0.031266928	0.017748501	0.002065566	0.002065566
1011	0.001289423	0.01574707	0.001289423	0.001289423	0.001289423
1012	0.001642574	0.015653372	0.001642574	0.001642574	0.001642574
1013	0.000781131	0.015622616	0.000781131	0.000781131	0.000781131
1014	0.002344455	0.015928268	0.002344455	0.002344455	0.002344455
1015	0.00274683	0.052062273	0.00274683	0.00274683	0.00274683
1016	0.006472236	0.065880537	0.006472236	0.006472236	0.006472236
1017	0.000781151	0.015626192	0.016405197	0.000781151	0.000781151
1018	0.003209445	0.037432194	0.003209445	0.003209445	0.003209445
1019	0.003505877	0.012419462	0.003505877	0.003505877	0.011560849
1020	0.00304997	0.010088682	0.00304997	0.00304997	0.00304997
1021	0.002560755	0.010241032	0.002560755	0.002560755	0.002560755
1022	0.002407094	0.041327953	0.002407094	0.002407094	0.002407094
1023	0.00235807	0.062516212	0.002330288	0.002330288	0.002330288
1024	0.001839465	0.012315989	0.001835963	0.001835963	0.001835963
1025	0.001809106	0.010061502	0.001809106	0.001809106	0.001809106
1026	0.001109492	0.010120392	0.001109492	0.001109492	0.001109492
1027	0.00217142	0.041328669	0.010332333	0.002169835	0.002169835
1028	0.00156886	0.046892643	0.00156886	0.00156886	0.00156886
1029	0.000861568	0.010109186	0.000861568	0.000861568	0.000861568
1030	0.00143654	0.01005578	0.00143654	0.00143654	0.00143654
1031	0.015622616	0.015622616	0.015622616	0.015622616	0.015622616
1032	0.005329952	0.053535938	0.005329952	0.005329952	0.005329952
1033	0.001281219	0.015688181	0.001281219	0.001281219	0.001281219
1034	0.003590221	0.062563658	0.003543464	0.003543464	0.003543464
1035	0.001232696	0.010172129	0.001232696	0.001232696	0.001232696
1036	0.001132414	0.012319803	0.009278939	0.001132414	0.001132414
1037	0.001162797	0.008194208	0.001162797	0.001162797	0.001162797
1038	0.001952782	0.015623808	0.001952782	0.001952782	0.001952782
1039	0.002975476	0.037848473	0.002975476	0.002975476	0.002975476
1040	0.00135853	0.015624285	0.00135853	0.00135853	0.00135853
1041	0.003553965	0.046881914	0.003553965	0.003553965	0.003553965
1042	0.001674107	0.015626431	0.001674107	0.001674107	0.001674107
1043	0.00188577	0.061937332	0.01215126	0.001825351	0.001825351
1044	0.000942652	0.010142088	0.000942652	0.000942652	0.000942652
1045	0.000718083	0.010053158	0.000718083	0.000718083	0.000718083
1046	0.001660501	0.015626431	0.001660501	0.001660501	0.001660501
1047	0.002930507	0.03126812	0.002930507	0.002930507	0.002930507
1048	0.000596718	0.006563902	0.000596718	0.000596718	0.000596718
1049	0.002840692	0.015625238	0.002840692	0.002840692	0.002840692
1050	0.002017541	0.015628815	0.002017541	0.002017541	0.002017541
1051	0.000678249	0.015599728	0.000678249	0.000678249	0.000678249
1052	0.001419913	0.01561904	0.001419913	0.001419913	0.001419913
1053	0.002664366	0.03130126	0.010820003	0.002662511	0.002662511
1054	0.001182086	0.015692949	0.001182086	0.001182086	0.001182086
1055	0.002606844	0.032625437	0.002606844	0.002606844	0.002606844
1056	0.001361453	0.01568532	0.001361453	0.001361453	0.001361453
1057	0.004198313	0.015625954	0.004198313	0.004198313	0.004198313
1058	0.002520269	0.046880007	0.002520269	0.002520269	0.002520269
1059	0.002231904	0.015623331	0.002231904	0.002231904	0.002231904
1060	0.001371934	0.015690804	0.001371934	0.001371934	0.001371934
1061	0.003005494	0.015688658	0.003005494	0.003005494	0.003005494
1062	0.011127114	0.066762686	0.011127114	0.011127114	0.011127114
1063	0.001562397	0.015627623	0.001562397	0.001562397	0.001562397
1064	0.002401508	0.050709724	0.002401508	0.002401508	0.002401508
1065	0.003905892	0.015625954	0.003905892	0.003905892	0.003905892
1066	0.002369223	0.046953201	0.002369223	0.002369223	0.002369223
1067	0.001201831	0.015623808	0.001201831	0.001201831	0.001201831
1068	0.002635367	0.046887875	0.004640381	0.002483408	0.002483408
1069	0.003166474	0.010302544	0.003166474	0.003166474	0.003166474
1070	0.001365058	0.010153532	0.001365058	0.001365058	0.001365058
1071	0.002051878	0.012289047	0.002042961	0.002042961	0.002042961
1072	0.002201673	0.041267872	0.002005275	0.002005275	0.002005275
1073	0.000922231	0.015677929	0.000922231	0.000922231	0.000922231
1074	0.001299818	0.01559782	0.001299818	0.001299818	0.001299818
1075	0.003127289	0.015646696	0.003127289	0.003127289	0.003127289
1076	0.002171493	0.017161369	0.002171493	0.002171493	0.002171493
1077	0.001568723	0.015687227	0.001568723	0.001568723	0.001568723
1078	0.003636937	0.053478718	0.003636937	0.003636937	0.003636937
1079	0.00157001	0.015700102	0.00157001	0.00157001	0.00157001
1080	0.001047667	0.015626669	0.001047667	0.001047667	0.001047667
1081	0.00130083	0.01574707	0.00130083	0.00130083	0.00130083
1082	0.004162633	0.031324625	0.004162633	0.004162633	0.004162633
1083	0.001562166	0.015621662	0.001562166	0.001562166	0.001562166
1084	0.001562667	0.015626669	0.001562667	0.001562667	0.001562667
1085	0.002039194	0.01016593	0.002039194	0.002039194	0.002039194
1086	0.002046919	0.011214495	0.002046919	0.002046919	0.002046919
1087	0.001002192	0.010021925	0.001002192	0.001002192	0.001002192
1088	0.001672711	0.015622854	0.001114752	0.001114752	0.001114752
1089	0.004860206	0.037843227	0.004860206	0.004860206	0.004860206
1090	0.003125119	0.015626431	0.003125119	0.003125119	0.003125119
1091	0.001304262	0.015630722	0.001304262	0.001304262	0.001304262
1092	0.003126359	0.015641928	0.003126359	0.003126359	0.003126359
1093	0.001115969	0.015623569	0.001115969	0.001115969	0.001115969
1094	0.006266566	0.046877861	0.006266566	0.006266566	0.006266566
1095	0.00156219	0.015621901	0.00156219	0.00156219	0.00156219
1096	0.002604485	0.015626907	0.002604485	0.002604485	0.002604485
1097	0.000386056	0.006562948	0.000386056	0.000386056	0.000386056
1098	0.002508509	0.031257153	0.002508509	0.002508509	0.002508509
1099	0.001561856	0.015618563	0.001561856	0.001561856	0.001561856
1100	0.001683068	0.015713692	0.001683068	0.001683068	0.001683068
1101	0.001091995	0.015683651	0.001091995	0.001091995	0.001091995
1102	0.003634516	0.037809849	0.003634516	0.003634516	0.003634516
1103	0.001950875	0.015622854	0.001950875	0.001950875	0.001950875
1104	0.002913328	0.0156703	0.002913328	0.002913328	0.002913328
1105	0.003124952	0.015624762	0.003124952	0.003124952	0.003124952
1106	0.000802902	0.015684843	0.000802902	0.000802902	0.000802902
1107	0.002231938	0.015623569	0.002231938	0.002231938	0.002231938
1108	0.00378888	0.037434578	0.00378888	0.00378888	0.00378888
1109	0.001558852	0.015588522	0.001558852	0.001558852	0.001558852
1110	0.001953185	0.015625477	0.001953185	0.001953185	0.001953185
1111	0.001082366	0.015688658	0.001082366	0.001082366	0.001082366
1112	0.000976816	0.015629053	0.000976816	0.000976816	0.000976816
1113	0.001612829	0.04695034	0.001612443	0.001612443	0.001612443
1114	0.004740403	0.041177511	0.01288812	0.004740403	0.004740403
1115	0.000936898	0.008152723	0.000936898	0.000936898	0.000936898
1116	0.000845603	0.008173704	0.000792815	0.000792815	0.000792815
1117	0.001237411	0.008167744	0.001237411	0.001237411	0.001237411
1118	0.002064442	0.040333033	0.002064442	0.002064442	0.002064442
1119	0.001636052	0.010100126	0.001636052	0.001636052	0.001636052
1120	0.00478733	0.06974268	0.004509465	0.004509465	0.004509465
1121	0.000922876	0.015688896	0.000922876	0.000922876	0.000922876
1122	0.001201703	0.015622139	0.001201703	0.001201703	0.001201703
1123	0.001562691	0.015626907	0.001562691	0.001562691	0.001562691
1124	0.000627527	0.015688181	0.000627527	0.000627527	0.000627527
1125	0.002509189	0.053510904	0.002509189	0.002509189	0.002509189
1126	0.006561041	0.006561041	0.006561041	0.006561041	0.006561041
1127	0.002403828	0.015625477	0.002403828	0.002403828	0.002403828
1128	0.003125191	0.015629768	0.003125191	0.003125191	0.003125191
1129	0.001936134	0.055675507	0.001936134	0.001936134	0.001936134
1130	0.001568794	0.015687943	0.001568794	0.001568794	0.001568794
1131	0.001562738	0.015627384	0.001562738	0.001562738	0.001562738
1132	0.003124976	0.015627146	0.003124976	0.003124976	0.003124976
1133	0.003781605	0.015630722	0.003781605	0.003781605	0.003781605
1134	0.001302169	0.015666485	0.001302169	0.001302169	0.001302169
1135	0.003406222	0.064745426	0.011423919	0.003355596	0.003355596
1136	0.002032948	0.012248039	0.002032948	0.002032948	0.002032948
1137	0.001008391	0.010083914	0.001008391	0.001008391	0.001008391
1138	0.00212004	0.046737194	0.00212004	0.00212004	0.00212004
1139	0.002229025	0.015691519	0.002229025	0.002229025	0.002229025
1140	0.003256178	0.015804291	0.003256178	0.003256178	0.003256178
1141	0.003128862	0.0156672	0.003128862	0.003128862	0.003128862
1142	0.003137636	0.015688181	0.003137636	0.003137636	0.003137636
1143	0.003529966	0.037845612	0.003529966	0.003529966	0.003529966
1144	0.003124022	0.015626669	0.001561356	0.001561356	0.001561356
1145	0.001566267	0.01566267	0.001566267	0.001566267	0.001566267
1146	0.000879914	0.015657425	0.000879914	0.000879914	0.000879914
1147	0.0017568	0.053511381	0.001535214	0.001535214	0.001535214
1148	0.001907187	0.015664577	0.017534809	0.001907187	0.001907187
1149	0.002148279	0.046883345	0.002148279	0.002148279	0.002148279
1150	0.003131723	0.015664577	0.003131723	0.003131723	0.003131723
1151	0.001562238	0.015622377	0.001562238	0.001562238	0.001562238
1152	0.001043606	0.015654087	0.001043606	0.001043606	0.001043606
1153	0.000506401	0.005064011	0.000506401	0.000506401	0.000506401
1154	0.002608995	0.015682936	0.002608995	0.002608995	0.002608995
1155	0.00156281	0.015628099	0.00156281	0.00156281	0.00156281
1156	0.010039926	0.069155216	0.010039926	0.010039926	0.010039926
1157	0.003125072	0.015627861	0.003125072	0.003125072	0.003125072
1158	0.001817077	0.015690327	0.001793856	0.001793856	0.001793856
1159	0.002181638	0.008998632	0.002181638	0.002181638	0.002181638
1160	0.007000017	0.011000156	0.007000017	0.007000017	0.007000017
1161	0.028999805	0.054998636	0.028999805	0.028999805	0.028999805
1162	0.001609246	0.004998684	0.001555615	0.001555615	0.001555615
1163	0.00334692	0.006042242	0.00334692	0.00334692	0.00334692
1164	0.001000881	0.001000881	0.001000881	0.001000881	0.001000881
1165	0.000999212	0.000999212	0.000999212	0.000999212	0.000999212
1166	0.001261972	0.006001711	0.002237138	0.001238164	0.001238164
1167	0.002997875	0.002997875	0.002997875	0.002997875	0.002997875
1168	0.002333641	0.003004313	0.002333641	0.002333641	0.002333641
1169	0.005000412	0.008999825	0.004750669	0.004750669	0.004750669
1170	0.001997948	0.001997948	0.001997948	0.001997948	0.001997948
1171	0.00100112	0.001001835	0.00100112	0.00100112	0.00100112
1172	0.001000702	0.002002478	0.001000702	0.001000702	0.001000702
1173	0.001333197	0.003001928	0.001333197	0.001333197	0.001333197
1174	0.001998425	0.001998425	0.001998425	0.001998425	0.001998425
1175	0.001250982	0.002003908	0.001250982	0.001250982	0.001250982
1176	0.042004108	0.042004108	0.042004108	0.042004108	0.042004108
1177	0.008333842	0.021001577	0.008333842	0.008333842	0.008333842
1178	0.002962828	0.002962828	0.002962828	0.002962828	0.002962828
1179	0.004993677	0.004993677	0.004993677	0.004993677	0.004993677
1180	0.004997015	0.004997015	0.004997015	0.004997015	0.004997015
1181	0.006249785	0.009999752	0.006249785	0.006249785	0.006249785
1182	0.054001331	0.054001331	0.054001331	0.054001331	0.054001331
1183	0.000499845	0.000999689	0.000499845	0.000499845	0.000499845
1184	0.002428668	0.005000591	0.002428668	0.002428668	0.002428668
1185	0.001576161	0.004999161	0.00257442	0.001576161	0.001576161
1186	0.001000166	0.001000166	0.001000166	0.001000166	0.001000166
1187	0.002026796	0.002026796	0.002026796	0.002026796	0.002026796
1188	0.005999608	0.050974846	0.006908633	0.005908706	0.005908706
1189	0.001424892	0.002001286	0.001424892	0.001424892	0.001424892
1190	0.001666745	0.00398016	0.001666745	0.001666745	0.001666745
1191	0.005133438	0.014005184	0.005133438	0.00613265	0.005133438
1192	0.001454375	0.003000498	0.001454375	0.001454375	0.002454303
1193	0.001600266	0.005001307	0.001600266	0.001600266	0.001600266
1194	0.001363993	0.004000425	0.001363993	0.001363993	0.001363993
1195	0.005890979	0.043992758	0.006906642	0.005890979	0.005890979
1196	0.001018047	0.001018047	0.001018047	0.001018047	0.001018047
1197	0.001239882	0.00399971	0.002239332	0.001239882	0.001239882
1198	0.002325217	0.004001856	0.002325217	0.002325217	0.002325217
1199	0.001199579	0.001999617	0.001199579	0.001199579	0.001199579
1200	0.004667441	0.008997679	0.004667441	0.004667441	0.004667441
1201	0.001999829	0.003000021	0.001999829	0.001999829	0.001999829
1202	0.00274986	0.006998539	0.00274986	0.00274986	0.00274986
1203	0.002003193	0.002003193	0.002003193	0.002003193	0.002003193
1204	0.004666885	0.010996819	0.004666885	0.004666885	0.004666885
1205	0.001908996	0.00499773	0.001908996	0.001908996	0.001908996
1206	0.006998062	0.006998062	0.006998062	0.006998062	0.006998062
1207	0.000999928	0.00100112	0.000999928	0.000999928	0.000999928
1208	0.003944423	0.044000387	0.004944589	0.003944423	0.003944423
1209	0.002090432	0.003999233	0.002090432	0.002090432	0.002090432
1210	0.001000166	0.001000166	0.001000166	0.001000166	0.001000166
1211	0.001999378	0.001999378	0.001999378	0.001999378	0.001999378
1212	0.000818036	0.001003027	0.000818036	0.000818036	0.000818036
1213	0.001749992	0.003000021	0.001749992	0.001749992	0.001749992
1214	0.001500177	0.005003452	0.001500177	0.001500177	0.001500177
1215	0.000999451	0.000999451	0.000999451	0.000999451	0.000999451
1216	0.000999749	0.002000332	0.000999749	0.000999749	0.000999749
1217	0.001363494	0.002999783	0.001363494	0.001363494	0.001363494
1218	0.00145483	0.003002644	0.00145483	0.00145483	0.00145483
1219	0.001000047	0.002000332	0.000875026	0.000875026	0.000875026
1220	0.005454367	0.047998905	0.005454367	0.005454367	0.005454367
1221	0.001382295	0.003001451	0.002325331	0.001323497	0.001323497
1222	0.006500363	0.011000872	0.006500363	0.006500363	0.006500363
1223	0.001699972	0.005000353	0.002699661	0.001699972	0.001699972
1224	0.01100111	0.01100111	0.01100111	0.01100111	0.01100111
1225	0.003500027	0.050000668	0.004499955	0.003500027	0.003500027
1226	0.001250386	0.002001047	0.001250386	0.001250386	0.001250386
1227	0.000666936	0.002000809	0.000666936	0.000666936	0.000666936
1228	0.009000778	0.009000778	0.009000778	0.009000778	0.009000778
1229	0.001999617	0.001999617	0.001999617	0.001999617	0.001999617
1230	0.002000332	0.002000332	0.002000332	0.002000332	0.002000332
1231	0.002454498	0.003999949	0.002363573	0.002363573	0.002363573
1232	0.002400112	0.00399971	0.002400112	0.002400112	0.002400112
1233	0.001333237	0.002002954	0.001333237	0.001333237	0.001333237
1234	0.001357181	0.003000021	0.002356155	0.001357181	0.001357181
1235	0.001600027	0.004998684	0.001600027	0.001600027	0.001600027
1236	0.001363559	0.002000809	0.001363559	0.001363559	0.001363559
1237	0.002285821	0.004001141	0.002285821	0.002285821	0.002285821
1238	0.001400161	0.003000736	0.001400161	0.001400161	0.001400161
1239	0.004749924	0.059999228	0.004687428	0.004687428	0.004687428
1240	0.003600073	0.010000467	0.003399801	0.003399801	0.003399801
1241	0.001363538	0.004000902	0.001363538	0.001363538	0.001363538
1242	0.001000404	0.001000404	0.001000404	0.001000404	0.001000404
1243	0.000999451	0.000999451	0.000999451	0.000999451	0.000999451
1244	0.00228573	0.006999731	0.00228573	0.003285419	0.00228573
1245	0.001000404	0.001000404	0.001000404	0.001000404	0.001000404
1246	0.004000187	0.004000187	0.004000187	0.004000187	0.004000187
1247	0.029000521	0.029000521	0.029000521	0.029000521	0.029000521
1248	0.00099957	0.000999928	0.00099957	0.00099957	0.00099957
1249	0.001497626	0.001995564	0.001497626	0.001497626	0.001497626
1250	0.001035554	0.003001451	0.001035554	0.001035554	0.001035554
1251	0.013000071	0.040999889	0.013000071	0.013000071	0.013000071
1252	0.000999848	0.001000404	0.000999848	0.000999848	0.000999848
1253	0.00183332	0.006999731	0.00183332	0.00183332	0.00183332
1254	0.00126082	0.006999969	0.001217386	0.001217386	0.001217386
1255	0.002333283	0.01099658	0.002333283	0.002333283	0.002333283
1256	0.001214189	0.007997036	0.001178486	0.001178486	0.001178486
1257	0.00321722	0.045961142	0.00321722	0.00321722	0.00321722
1258	0.001444419	0.005999088	0.001388868	0.001388868	0.001388868
1259	0.000918418	0.002000332	0.001921206	0.000918418	0.000918418
1260	0.00172234	0.044998169	0.002704232	0.001703827	0.001703827
1261	0.000980438	0.002999544	0.001980365	0.000980438	0.000980438
1262	0.002415212	0.045000076	0.005396605	0.002396345	0.002396345
1263	0.001471672	0.005001068	0.002471362	0.001471672	0.001471672
1264	0.001374945	0.006999016	0.001374945	0.001374945	0.001374945
1265	0.004999896	0.044997692	0.004999896	0.004999896	0.004999896
1266	0.001249522	0.001999378	0.001249522	0.001249522	0.001249522
1267	0.000959272	0.002003193	0.000919151	0.000919151	0.000919151
1268	0.001619089	0.00500083	0.001523835	0.001523835	0.001523835
1269	0.001142945	0.003000498	0.001142945	0.001142945	0.001142945
1270	0.000999689	0.002002478	0.000999689	0.000999689	0.000999689
1271	0.003294075	0.040001869	0.003294075	0.003294075	0.003294075
1272	0.000918686	0.002001524	0.000918686	0.000918686	0.000918686
1273	0.001287358	0.002995491	0.001287358	0.001287358	0.001287358
1274	0.000895839	0.002021313	0.001893859	0.000895839	0.000895839
1275	0.001001358	0.001001358	0.001001358	0.001001358	0.001001358
1276	0.001502991	0.002974987	0.001502991	0.001502991	0.001502991
1277	0.000965277	0.003000975	0.000965277	0.001966159	0.000965277
1278	0.021999121	0.062998295	0.021999121	0.021999121	0.021999121
1279	0.000999636	0.002000093	0.000999636	0.000999636	0.000999636
1280	0.000998974	0.000998974	0.000998974	0.000998974	0.000998974
1281	0.000920858	0.002000332	0.000920858	0.000920858	0.000920858
1282	0.001363776	0.002965212	0.001363776	0.001363776	0.001363776
1283	0.001456196	0.00297761	0.001456196	0.001456196	0.001456196
1284	0.001097364	0.003001213	0.002129178	0.001129727	0.001129727
1285	0.002000093	0.002000093	0.002000093	0.002000093	0.002000093
1286	0.001000643	0.00100112	0.001000643	0.001000643	0.001000643
1287	0.006906986	0.054976225	0.006906986	0.006906986	0.006906986
1288	0.001499534	0.002000093	0.001499534	0.001499534	0.001499534
1289	0.002099919	0.006001949	0.002099919	0.002099919	0.002099919
1290	0.001750171	0.004998207	0.001750171	0.001750171	0.001750171
1291	0.002333641	0.004998446	0.002333641	0.002333641	0.002333641
1292	0.002000093	0.002000093	0.002000093	0.002000093	0.002000093
1293	0.001556979	0.005003691	0.001556979	0.001556979	0.001556979
1294	0.002307305	0.015000105	0.002307305	0.002307305	0.002307305
1295	0.002341032	0.003000736	0.002341032	0.002341032	0.002341032
1296	0.001456521	0.003985405	0.001456521	0.001456521	0.001456521
1297	0.001005173	0.001005173	0.001005173	0.001005173	0.001005173
1298	0.000800705	0.001003027	0.000800705	0.000800705	0.000800705
1299	0.00916938	0.043023586	0.00916938	0.00916938	0.00916938
1300	0.002409554	0.003047705	0.002209902	0.00320816	0.002209902
1301	0.00233335	0.004002571	0.00233335	0.00233335	0.00233335
1302	0.001501083	0.001999855	0.001501083	0.001501083	0.001501083
1303	0.002000093	0.002000093	0.002000093	0.002000093	0.002000093
1304	0.002002239	0.002002239	0.002002239	0.002002239	0.002002239
1305	0.001998425	0.001998425	0.001998425	0.001998425	0.001998425
1306	0.001599836	0.003000498	0.001599836	0.001599836	0.001599836
1307	0.001000166	0.001000166	0.001000166	0.001000166	0.001000166
1308	0.000999928	0.001000404	0.000999928	0.000999928	0.000999928
1309	0.000997782	0.000997782	0.000997782	0.000997782	0.000997782
1310	0.001210589	0.002999306	0.001210589	0.002210755	0.001210589
1311	0.000833392	0.001000404	0.000833392	0.000833392	0.000833392
1312	0.005583584	0.017996311	0.005583584	0.005583584	0.005583584
1313	0.003945563	0.045021296	0.003945563	0.003945563	0.003945563
1314	0.00179262	0.005999088	0.002792786	0.00179262	0.00179262
1315	0.001000234	0.002999783	0.001000234	0.001000234	0.001000234
1316	0.003141608	0.006000519	0.003141608	0.003141608	0.003141608
1317	0.001285689	0.002002001	0.001285689	0.001285689	0.001285689
1318	0.001416673	0.003001928	0.00137499	0.00137499	0.00137499
1319	0.003416846	0.044006824	0.003416846	0.003416846	0.003416846
1320	0.001107203	0.003999949	0.00105455	0.00105455	0.00105455
1321	0.002744675	0.005000353	0.002744675	0.002744675	0.002744675
1322	0.000977755	0.000999212	0.000977755	0.000977755	0.000977755
1323	0.00099988	0.00200057	0.00099988	0.00099988	0.00099988
1324	0.001495898	0.002999067	0.001495898	0.001495898	0.001495898
1325	0.002330105	0.006999731	0.003356258	0.002330105	0.002330105
1326	0.00140003	0.006001234	0.00140003	0.00140003	0.00140003
1327	0.004922858	0.065001011	0.004922858	0.004922858	0.004922858
1328	0.001333813	0.005004644	0.001333813	0.001333813	0.001333813
1329	0.000999928	0.001999855	0.000999928	0.000999928	0.000999928
1330	0.001142842	0.002000093	0.001142842	0.001142842	0.001142842
1331	0.001750082	0.004999638	0.001750082	0.001750082	0.001750082
1332	0.005700231	0.012998819	0.005700231	0.005700231	0.005700231
1333	0.001004457	0.001004457	0.001004457	0.001004457	0.001004457
1334	0.007705927	0.065999508	0.007705927	0.008705616	0.007705927
1335	0.002222326	0.004000664	0.002223492	0.002223492	0.002223492
1336	0.003300095	0.009000778	0.003300095	0.003300095	0.003300095
1337	0.00108694	0.002000809	0.00108694	0.00108694	0.00108694
1338	0.001999802	0.004997969	0.001999802	0.001999802	0.001999802
1339	0.002340736	0.069952965	0.006283744	0.002285465	0.002285465
1340	0.004411725	0.044000626	0.004411725	0.004411725	0.004411725
1341	0.004687503	0.016997337	0.004687503	0.004687503	0.004687503
1342	0.002095143	0.004998684	0.0030001	0.001999935	0.001999935
1343	0.002374887	0.006999731	0.002499938	0.002499938	0.002499938
1344	0.002111382	0.006002188	0.002111382	0.002111382	0.002111382
1345	0.004450047	0.04900074	0.004450047	0.004450047	0.004450047
1346	0.005499959	0.016999483	0.006389022	0.005388856	0.005388856
1347	0.002999902	0.003000021	0.002999902	0.002999902	0.002999902
1348	0.003444301	0.006000996	0.00333333	0.00333333	0.00333333
1349	0.003749311	0.005998611	0.003749311	0.003749311	0.003749311
1350	0.003134886	0.045044661	0.004099592	0.003101571	0.003101571
1351	0.002381416	0.015000582	0.00233363	0.00233363	0.00233363
1352	0.001863718	0.006998539	0.003863811	0.002863884	0.001863718
1353	0.003714255	0.008999586	0.004714421	0.003714255	0.003714255
1354	0.002999933	0.052998543	0.003973547	0.002973619	0.002973619
1355	0.001669327	0.007022858	0.001669327	0.001669327	0.001669327
1356	0.002335575	0.007023811	0.003335741	0.002335575	0.002335575
1357	0.002548885	0.005001783	0.002498901	0.002498901	0.002498901
1358	0.004565135	0.061998129	0.005565063	0.004565135	0.004565135
1359	0.001430704	0.003999949	0.001430704	0.001430704	0.001430704
1360	0.001363776	0.003003359	0.002363465	0.001363776	0.001363776
1361	0.001421138	0.003957033	0.002420827	0.001421138	0.001421138
1362	0.001833479	0.005002737	0.001833479	0.001833479	0.001833479
1363	0.008912683	0.057950258	0.009911418	0.008912683	0.008912683
1364	0.003166656	0.009999514	0.003083318	0.003083318	0.003083318
1365	0.002130478	0.010044813	0.004130094	0.002130478	0.002130478
1366	0.003319931	0.053034544	0.00431962	0.003319931	0.003319931
1367	0.002299953	0.003999949	0.00219996	0.00219996	0.00219996
1368	0.00243471	0.006001234	0.002347843	0.002347843	0.002347843
1369	0.007218942	0.049951077	0.008094892	0.007094011	0.007094011
1370	0.001731762	0.003000975	0.00273169	0.001731762	0.001731762
1371	0.004703734	0.046999454	0.005702469	0.004703734	0.004703734
1372	0.001323665	0.003038168	0.002323354	0.001323665	0.001323665
1373	0.003111204	0.005000353	0.003000021	0.003998518	0.003000021
1374	0.001692277	0.007001638	0.001692277	0.001692277	0.001692277
1375	0.00274995	0.005997896	0.00274995	0.00274995	0.00274995
1376	0.006713288	0.041993618	0.006713288	0.006713288	0.006713288
1377	0.001526343	0.00500083	0.002471221	0.001473678	0.001473678
1378	0.001275934	0.00799942	0.001275934	0.001275934	0.001275934
1379	0.003646635	0.047002792	0.005582017	0.003582162	0.003582162
1380	0.002249964	0.011998653	0.003187411	0.002187483	0.002187483
1381	0.003064865	0.052000761	0.011972629	0.002973996	0.002973996
1382	0.002284936	0.003000259	0.002284936	0.002284936	0.002284936
1383	0.002974302	0.045001745	0.005845406	0.0028461	0.0028461
1384	0.00169556	0.006000519	0.001652075	0.001652075	0.001652075
1385	0.001511535	0.006999731	0.002488685	0.002487255	0.001488281
1386	0.003565477	0.050013065	0.00454347	0.003565477	0.003565477
1387	0.001437455	0.004997253	0.00137496	0.00137496	0.00137496
1388	0.001325136	0.005036354	0.002300555	0.00130015	0.00130015
1389	0.001676524	0.005005121	0.002618327	0.001617684	0.001617684
1390	0.013994187	0.049004078	0.013994187	0.013994187	0.013994187
1391	0.004667123	0.013000965	0.004667123	0.004667123	0.004667123
1392	0.001422496	0.011008024	0.001422496	0.001422496	0.001422496
1393	0.00293091	0.053407192	0.002929468	0.002929468	0.002929468
1394	0.001302113	0.015626192	0.001302113	0.001302113	0.001302113
1395	0.005180613	0.057043076	0.005180613	0.005180613	0.005180613
1396	0.003442585	0.015637159	0.003392589	0.003392589	0.003392589
1397	0.001066724	0.003000259	0.001066724	0.001066724	0.001066724
1398	0.001300192	0.002005577	0.001300192	0.001300192	0.001300192
1399	0.001222465	0.003000736	0.001166821	0.001166821	0.001166821
1400	0.002600079	0.041000843	0.003599529	0.002600079	0.002600079
1401	0.000965472	0.005001068	0.000896544	0.000896544	0.000896544
1402	0.003001451	0.004998207	0.003001451	0.003001451	0.003001451
1403	0.00160044	0.00399828	0.00160044	0.00160044	0.00160044
1404	0.001714587	0.00399828	0.001714587	0.001714587	0.001714587
1405	0.002538699	0.013999701	0.002538699	0.002538699	0.002538699
1406	0.007111443	0.042951584	0.007111443	0.007111443	0.007111443
1407	0.001566641	0.006997585	0.002567283	0.001566641	0.001566641
1408	0.001469332	0.005001307	0.002441988	0.001439915	0.001439915
1409	0.001636527	0.00500083	0.001636527	0.001636527	0.001636527
1410	0.004706046	0.041998863	0.004706046	0.004706046	0.004706046
1411	0.002000775	0.003000259	0.002000775	0.002000775	0.002000775
1412	0.001878029	0.009999275	0.002854039	0.001853635	0.001853635
1413	0.003174181	0.046953917	0.003174181	0.003174181	0.003174181
1414	0.00148127	0.006000519	0.002447252	0.001448278	0.001448278
1415	0.001758699	0.004000902	0.002726349	0.001724276	0.001724276
1416	0.000834038	0.002001762	0.001833727	0.000834038	0.000834038
1417	0.00505299	0.041001558	0.005997843	0.004997439	0.004997439
1418	0.002318122	0.007998466	0.002227263	0.002227263	0.002227263
1419	0.001850796	0.049044371	0.002833581	0.002834535	0.00183413
1420	0.001000239	0.001998663	0.001000239	0.001000239	0.001000239
1421	0.001545283	0.005003691	0.001545283	0.001545283	0.001545283
1422	0.002478299	0.007999897	0.003438411	0.002434907	0.002434907
1423	0.003501296	0.00600028	0.003501296	0.003501296	0.003501296
1424	0.001943771	0.007001638	0.002885608	0.001884965	0.001884965
1425	0.002883501	0.039966822	0.003883429	0.002883501	0.002883501
1426	0.001785795	0.0070014	0.003737302	0.001738162	0.001738162
1427	0.001937474	0.045000315	0.002894824	0.00189585	0.00189585
1428	0.002153837	0.005999804	0.002153837	0.002153837	0.002153837
1429	0.002793246	0.018998623	0.003792459	0.002793246	0.002793246
1430	0.003722443	0.042996645	0.003722443	0.003722443	0.003722443
1431	0.002333498	0.005003929	0.002266868	0.002266868	0.002266868
1432	0.002479677	0.007999897	0.003369225	0.002368583	0.002368583
1433	0.001231591	0.003001213	0.002205684	0.001205995	0.001205995
1434	0.006308134	0.040001869	0.006308134	0.006308134	0.006308134
1435	0.001166693	0.004000425	0.003103205	0.00209827	0.001100012
1436	0.002170404	0.0080266	0.002170404	0.002170404	0.002170404
1437	0.002151562	0.03999877	0.003120401	0.002121188	0.002121188
1438	0.001414597	0.004960537	0.001414597	0.001414597	0.001414597
1439	0.001889388	0.007000208	0.001889388	0.001889388	0.001889388
1440	0.002777841	0.006000042	0.003664109	0.002663944	0.002663944
1441	0.003316001	0.043000937	0.004314498	0.003316001	0.003316001
1442	0.002249062	0.003000021	0.002249062	0.002249062	0.002249062
1443	0.0034481	0.016999722	0.004381032	0.003379197	0.003379197
1444	0.002555529	0.005001783	0.002555529	0.002555529	0.002555529
1445	0.002586265	0.006999969	0.002586265	0.002586265	0.002586265
1446	0.003454826	0.045999289	0.004451416	0.003454826	0.003454826
1447	0.002777232	0.005000114	0.002777232	0.002777232	0.002777232
1448	0.003545479	0.007999897	0.004545884	0.003545479	0.003545479
1449	0.00237026	0.006999731	0.003373287	0.00237026	0.00237026
1450	0.002432411	0.049998999	0.002405399	0.003401035	0.002405399
1451	0.001388921	0.006999493	0.001388921	0.001388921	0.001388921
1452	0.001778152	0.006998777	0.001778152	0.001778152	0.001778152
1453	0.001851771	0.00999999	0.001851771	0.001851771	0.002886507
1454	0.001857485	0.004998446	0.001786028	0.001786028	0.001786028
1455	0.006856918	0.041995287	0.006856918	0.006856918	0.006856918
1456	0.001353025	0.00300169	0.001353025	0.001353025	0.001353025
1457	0.002000385	0.005998611	0.002000385	0.002000385	0.002000385
1458	0.003286294	0.007000685	0.003286294	0.003286294	0.003286294
1459	0.001312569	0.002030849	0.001249969	0.001249969	0.001249969
1460	0.001273155	0.003997803	0.001273155	0.001273155	0.001273155
1461	0.004666507	0.017998934	0.0045831	0.0045831	0.0045831
1462	0.006416698	0.054001808	0.006416698	0.006416698	0.006416698
1463	0.001952784	0.004002571	0.001952784	0.001952784	0.001952784
1464	0.001185417	0.003000736	0.001185417	0.001185417	0.001185417
1465	0.002080441	0.006041527	0.002080441	0.002080441	0.002080441
1466	0.002375215	0.004998207	0.002375215	0.002375215	0.002375215
1467	0.004143	0.050999165	0.005143642	0.004143	0.004143
1468	0.001437619	0.004000664	0.002375826	0.001375183	0.001375183
1469	0.002100134	0.004959106	0.002100134	0.002100134	0.002100134
1470	0.001579071	0.005003929	0.001579071	0.001579071	0.001579071
1471	0.002516443	0.046961069	0.013428421	0.002428503	0.002428503
1472	0.004583399	0.043000221	0.005583564	0.004583399	0.004583399
1473	0.001352941	0.00599885	0.001352941	0.001352941	0.001352941
1474	0.003359985	0.012000322	0.004320164	0.003319998	0.003319998
1475	0.001091025	0.003000021	0.001091025	0.001091025	0.001091025
1476	0.001416683	0.003000021	0.001416683	0.001416683	0.001416683
1477	0.004769362	0.040997982	0.004692499	0.004692499	0.004692499
1478	0.002333681	0.003999233	0.002333681	0.002333681	0.002333681
1479	0.001900268	0.003000259	0.001900268	0.001900268	0.001900268
1480	0.00338459	0.007000446	0.004307582	0.003307654	0.003307654
1481	0.002636563	0.006999254	0.002636563	0.002636563	0.002636563
1482	0.003040113	0.043998718	0.003040113	0.003040113	0.003040113
1483	0.001250017	0.003000021	0.002249706	0.001250017	0.001250017
1484	0.002357381	0.007998705	0.002357381	0.002357381	0.002357381
1485	0.002636357	0.004998684	0.002636357	0.002636357	0.002636357
1486	0.001466719	0.002999544	0.001466719	0.001466719	0.001466719
1487	0.003904854	0.041998386	0.003809622	0.003809622	0.003809622
1488	0.005337695	0.016049862	0.005254447	0.005254447	0.005254447
1489	0.001233395	0.003003359	0.002198752	0.001233395	0.001233395
1490	0.013537315	0.067000151	0.013460361	0.013460361	0.013460361
1491	0.002037764	0.002037764	0.002037764	0.002037764	0.002037764
1492	0.001810957	0.005000353	0.00281303	0.001810957	0.001810957
1493	0.00121921	0.00500083	0.002221284	0.00121921	0.00121921
1494	0.004797733	0.044001341	0.005748391	0.004747748	0.005747199
1495	0.00407104	0.017996311	0.005035017	0.004035328	0.004035328
1496	0.001235175	0.00399971	0.001201797	0.001201797	0.001201797
1497	0.031488538	0.06200242	0.031488538	0.031488538	0.031488538
1498	0.000837882	0.001912832	0.000837882	0.000837882	0.000837882
1499	0.006728796	0.022999763	0.008691412	0.006690365	0.006690365
1500	0.004352634	0.048995256	0.005297841	0.004298629	0.004298629
1501	0.006349066	0.063997984	0.00828332	0.007281723	0.006283703
1502	0.002782396	0.009995699	0.002782396	0.002782396	0.002782396
1503	0.00672711	0.057999372	0.00672711	0.00672711	0.00672711
1504	0.001452446	0.003999949	0.002449751	0.001452446	0.001452446
1505	0.004508877	0.006995201	0.004409432	0.004409432	0.004409432
1506	0.001319175	0.004001141	0.002256262	0.00125538	0.00125538
1507	0.003855441	0.046955109	0.004782464	0.003783967	0.003783967
1508	0.001076992	0.002001286	0.002077158	0.001076992	0.001076992
1509	0.005719852	0.048000574	0.005600023	0.005600023	0.006599951
1510	0.003143174	0.004001379	0.003143174	0.003143174	0.003143174
1511	0.002079983	0.004000664	0.002999706	0.002000017	0.002000017
1512	0.001749913	0.004997492	0.001749913	0.001749913	0.001749913
1513	0.001625106	0.007001162	0.001625106	0.001625106	0.001625106
1514	0.001333416	0.005002975	0.001333416	0.001333416	0.001333416
1515	0.004160147	0.048003435	0.005121689	0.005120735	0.004120092
1516	0.003363631	0.00600028	0.003363631	0.003363631	0.003363631
1517	0.00209079	0.019999504	0.00209079	0.00209079	0.00209079
1518	0.003444009	0.013999701	0.003555775	0.003555775	0.003555775
1519	0.00255276	0.009997129	0.00245254	0.00245254	0.00245254
1520	0.005909204	0.04599905	0.005818129	0.005818129	0.005818129
1521	0.002874792	0.019000053	0.003874719	0.002874792	0.002874792
1522	0.002312407	0.007999897	0.003250062	0.002249897	0.002249897
1523	0.001652193	0.004000425	0.001502144	0.001502144	0.001502144
1524	0.001000023	0.002997875	0.001000023	0.001000023	0.001000023
1525	0.003249904	0.012000799	0.004251262	0.003249904	0.003249904
1526	0.00550018	0.050003529	0.006498916	0.00550018	0.00550018
1527	0.003329786	0.017951965	0.003329786	0.003329786	0.003329786
1528	0.002285736	0.005999565	0.002214278	0.002214278	0.002214278
1529	0.001583417	0.003000259	0.001583417	0.001583417	0.001583417
1530	0.001285667	0.006999731	0.001285667	0.001285667	0.001285667
1531	0.004414783	0.051000357	0.005415664	0.004414783	0.004414783
1532	0.001894838	0.005997181	0.001842135	0.001842135	0.001842135
1533	0.003997186	0.018995523	0.003938465	0.003938465	0.003938465
1534	0.004164775	0.050947189	0.005164941	0.004164775	0.004164775
1535	0.001685519	0.004999161	0.002685208	0.001685519	0.001685519
1536	0.002680016	0.012999535	0.002680016	0.002680016	0.002680016
1537	0.00164267	0.005998135	0.00164267	0.00164267	0.00164267
1538	0.003068487	0.045051813	0.003001746	0.003001746	0.003001746
1539	0.002333323	0.005039454	0.003223737	0.002222141	0.002222141
1540	0.002164622	0.004000187	0.003122896	0.002122968	0.002122968
1541	0.003526248	0.009998322	0.003526248	0.003526248	0.003526248
1542	0.003035438	0.045004368	0.004000614	0.003000925	0.003000925
1543	0.001263455	0.00500083	0.001263455	0.001263455	0.001263455
1544	0.000875125	0.001998425	0.001833399	0.000833472	0.000833472
1545	0.004687057	0.04904747	0.005687462	0.004687057	0.004687057
1546	0.001193485	0.003999233	0.002193651	0.001193485	0.001193485
1547	0.002409262	0.008956432	0.003467139	0.002468165	0.002468165
1548	0.003600049	0.013000011	0.003600049	0.003600049	0.003600049
1549	0.003157906	0.044045925	0.004128471	0.003126636	0.003126636
1550	0.002000272	0.005999088	0.002999008	0.002000272	0.002000272
1551	0.006998062	0.006998062	0.006998062	0.006998062	0.006998062
1552	0.002999753	0.006000519	0.003124923	0.003124923	0.003124923
1553	0.002479963	0.008999825	0.002519951	0.002519951	0.002519951
1554	0.001864093	0.003997564	0.001864093	0.001864093	0.001864093
1555	0.004499952	0.044001818	0.004499952	0.004499952	0.004499952
1556	0.001600313	0.005002022	0.001550281	0.001550281	0.001550281
1557	0.003943589	0.066998482	0.005906856	0.003906524	0.003906524
1558	0.001846387	0.004003048	0.001846387	0.001846387	0.001846387
1559	0.001787023	0.004998684	0.002734335	0.001734407	0.001734407
1560	0.00321441	0.007000446	0.00321441	0.00321441	0.00321441
1561	0.004710605	0.051010609	0.00566718	0.004668921	0.004668921
1562	0.000848991	0.00300169	0.002792129	0.000792512	0.000792512
1563	0.003083328	0.006999969	0.004083256	0.003083328	0.003083328
1564	0.003376491	0.047048569	0.004378088	0.003376491	0.003376491
1565	0.00139138	0.004000187	0.001347894	0.001347894	0.001347894
1566	0.004772531	0.016952991	0.005661514	0.004661348	0.004661348
1567	0.002944509	0.005000353	0.002833313	0.002833313	0.002833313
1568	0.001416812	0.004000187	0.00137502	0.00137502	0.00137502
1569	0.007571833	0.042999029	0.007571833	0.007571833	0.007571833
1570	0.004110919	0.014998674	0.004110919	0.004110919	0.004110919
1571	0.001091068	0.003000259	0.001091068	0.001091068	0.001091068
1572	0.004714012	0.014000177	0.005714178	0.004714012	0.004714012
1573	0.002185115	0.006999969	0.003147779	0.00214809	0.00214809
1574	0.005538427	0.046000004	0.005538427	0.005538427	0.005538427
1575	0.002214057	0.00500226	0.002214057	0.002214057	0.002214057
1576	0.00236835	0.005998135	0.00236835	0.00236835	0.00236835
1577	0.00258075	0.012998343	0.003580916	0.003580439	0.00258075
1578	0.005870136	0.052049398	0.005736717	0.005736717	0.005736717
1579	0.00300012	0.010999441	0.002916634	0.002916634	0.002916634
1580	0.001741026	0.006032944	0.002656232	0.001654158	0.001654158
1581	0.001201153	0.001999855	0.001201153	0.001201153	0.001201153
1582	0.001443402	0.003002405	0.00242158	0.001421176	0.001421176
1583	0.003218852	0.056996107	0.004187025	0.003187574	0.003187574
1584	0.002722383	0.01199913	0.003666494	0.002666805	0.002666805
1585	0.002384883	0.007002354	0.003346067	0.002346378	0.002346378
1586	0.003400006	0.063001633	0.003400006	0.003400006	0.003400006
1587	0.001552534	0.004010916	0.002536249	0.001552534	0.001552534
1588	0.002666791	0.008997679	0.003666719	0.002666791	0.002666791
1589	0.002176804	0.0070014	0.002117844	0.002117844	0.002117844
1590	0.008352574	0.063995123	0.008352574	0.008352574	0.008352574
1591	0.002047766	0.006005287	0.002047766	0.002047766	0.002047766
1592	0.001168032	0.003000736	0.001168032	0.001168032	0.001168032
1593	0.003592571	0.056999445	0.004481404	0.003481476	0.003481476
1594	0.003833572	0.00600028	0.003833572	0.003833572	0.003833572
1595	0.001696984	0.004000187	0.002636295	0.001636368	0.001636368
1596	0.003099942	0.006000042	0.00409987	0.003099942	0.003099942
1597	0.00200022	0.006000042	0.00200022	0.00200022	0.00200022
1598	0.002569854	0.04295516	0.002569854	0.002569854	0.002569854
1599	0.005076922	0.018999577	0.006922887	0.004923032	0.004923032
1600	0.002124965	0.003999949	0.003123462	0.002124965	0.002124965
1601	0.007505059	0.046046495	0.007505059	0.007505059	0.007505059
1602	0.00309166	0.007957935	0.004002441	0.003000606	0.003000606
1603	0.003857681	0.010003328	0.003857681	0.003857681	0.003857681
1604	0.001154047	0.00299859	0.002077002	0.001077074	0.001077074
1605	0.011076891	0.095999718	0.012077533	0.011076891	0.011076891
1606	0.001698422	0.006000519	0.002698588	0.001698422	0.001698422
1607	0.001320019	0.006999493	0.002320385	0.001319981	0.001319981
1608	0.001800013	0.004000187	0.001733335	0.001733335	0.001733335
1609	0.004049993	0.047998905	0.003999996	0.005000162	0.003999996
1610	0.005444341	0.029999733	0.005444341	0.005444341	0.005444341
1611	0.004143408	0.012001276	0.004143408	0.004143408	0.004143408
1612	0.001200024	0.005003452	0.002201859	0.001200024	0.001200024
1613	0.00626688	0.055000544	0.007198381	0.006200123	0.006200123
1614	0.003499925	0.006000042	0.003499925	0.003499925	0.003499925
1615	0.002646979	0.006999731	0.002646979	0.002646979	0.002646979
1616	0.00133331	0.003000021	0.002336337	0.00133331	0.00133331
1617	0.001353362	0.006002903	0.001353362	0.001353362	0.001353362
1618	0.002002478	0.002002478	0.002002478	0.002002478	0.002002478
1619	0.004050305	0.04999876	0.005050233	0.004050305	0.004050305
1620	0.004374996	0.010000467	0.004374996	0.004374996	0.004374996
1621	0.001091578	0.003000021	0.002001936	0.001000578	0.001000578
1622	0.003363653	0.045981169	0.004363819	0.003363653	0.003363653
1623	0.002600193	0.004000664	0.002600193	0.002600193	0.002600193
1624	0.00205715	0.008000374	0.003028747	0.002028581	0.002028581
1625	0.001888752	0.003000736	0.001888752	0.001888752	0.001888752
1626	0.004686632	0.044994354	0.004686632	0.004686632	0.004686632
1627	0.001667036	0.005000114	0.001667036	0.001667036	0.001667036
1628	0.003499489	0.08199811	0.008445432	0.003443887	0.003443887
1629	0.002600169	0.00500083	0.002600169	0.002600169	0.002600169
1630	0.003304502	0.042000771	0.004262945	0.003304502	0.003304502
1631	0.002200317	0.005999565	0.002200317	0.002200317	0.002200317
1632	0.002937242	0.005001545	0.003875166	0.002874762	0.002874762
1633	0.003785763	0.015000343	0.003785763	0.003785763	0.003785763
1634	0.001041641	0.002999544	0.001041641	0.001041641	0.001041641
1635	0.002803208	0.042416573	0.010700957	0.002537266	0.002537266
1636	0.002199599	0.008152962	0.002199599	0.002199599	0.002199599
1637	0.002300615	0.041006804	0.002179003	0.002179003	0.002179003
1638	0.005259049	0.062508583	0.005259049	0.005259049	0.005259049
1639	0.001365972	0.012316465	0.001365972	0.009421897	0.001365972
1640	0.001219273	0.010120392	0.001219273	0.001219273	0.001219273
1641	0.000514686	0.008234978	0.00050889	0.00050889	0.00050889
1642	0.003422737	0.01838851	0.002633598	0.002527502	0.002527502
1643	0.009447646	0.049145222	0.009447646	0.009447646	0.009447646
1644	0.001078355	0.010157824	0.001078355	0.001078355	0.001078355
1645	0.003610574	0.015684843	0.003610574	0.003610574	0.003610574
1646	0.003282128	0.032644987	0.003282128	0.003282128	0.003282128
1647	0.003125238	0.015626192	0.003125238	0.003125238	0.003125238
1648	0.001562583	0.015628815	0.001562583	0.001562583	0.001562583
1649	0.002754364	0.016871214	0.002754364	0.002754364	0.002754364
1650	0.00266021	0.037929535	0.00266021	0.00266021	0.00266021
1651	0.003005069	0.015686035	0.003005069	0.003005069	0.003005069
1652	0.001137151	0.010156393	0.001137151	0.001137151	0.001137151
1653	0.003966935	0.041174173	0.003966935	0.003966935	0.003966935
1654	0.002368358	0.012349606	0.002368358	0.002368358	0.002368358
1655	0.002232075	0.015626192	0.002232075	0.002232075	0.002232075
1656	0.002231938	0.015623569	0.002231938	0.002231938	0.002231938
1657	0.000506258	0.00506258	0.000506258	0.000506258	0.000506258
1658	0.001423771	0.015661478	0.001423771	0.001423771	0.001423771
1659	0.005098093	0.070673466	0.004316831	0.004316831	0.004316831
1660	0.001396491	0.015624285	0.001396491	0.001396491	0.001396491
1661	0.00078088	0.015617609	0.00078088	0.00078088	0.00078088
1662	0.00225424	0.036389828	0.00225424	0.00225424	0.00225424
1663	0.001480358	0.01566267	0.001480358	0.001480358	0.001480358
1664	0.001077578	0.015626192	0.001077578	0.001077578	0.001077578
1665	0.00123269	0.015626669	0.00123269	0.00123269	0.00123269
1666	0.004650388	0.016891003	0.004650388	0.004650388	0.004650388
1667	0.008687152	0.046881676	0.008687152	0.008687152	0.008687152
1668	0.001132282	0.015833855	0.001132282	0.001132282	0.001132282
1669	0.00173623	0.015630007	0.00173623	0.00173623	0.00173623
1670	0.001792875	0.015681982	0.001254065	0.001254065	0.001254065
1671	0.002607879	0.039147139	0.002607879	0.002607879	0.002607879
1672	0.001420455	0.015629053	0.001420455	0.001420455	0.001420455
1673	0.000652681	0.015664339	0.000652681	0.000652681	0.000652681
1674	0.002122208	0.046948433	0.002122208	0.002122208	0.002122208
1675	0.015701771	0.015701771	0.015701771	0.015701771	0.015701771
1676	0.00156256	0.015625715	0.00156256	0.00156256	0.00156256
1677	0.000855638	0.015685558	0.000855638	0.000855638	0.000855638
1678	0.003784485	0.046893358	0.003784485	0.003784485	0.003784485
1679	0.001066224	0.015663624	0.016690747	0.001066224	0.001066224
1680	0.00234369	0.015625954	0.00234369	0.00234369	0.00234369
1681	0.002815749	0.046937227	0.002815749	0.002815749	0.002815749
1682	0.00158659	0.015676975	0.00158659	0.00158659	0.00158659
1683	0.004463605	0.015625	0.004463605	0.004463605	0.004463605
1684	0.001589366	0.01568532	0.001589366	0.001589366	0.001589366
1685	0.001736058	0.015626431	0.001736058	0.001736058	0.001736058
1686	0.001420086	0.015620947	0.001420086	0.001420086	0.001420086
1687	0.004813763	0.046892643	0.004813763	0.004813763	0.004813763
1688	0.000882493	0.016030788	0.000882493	0.000882493	0.000882493
1689	0.001062506	0.015621901	0.001062506	0.001062506	0.001062506
1690	0.001420487	0.015627861	0.001420487	0.001420487	0.001420487
1691	0.00345577	0.031263828	0.00345577	0.00345577	0.00345577
1692	0.002604147	0.015628576	0.002604147	0.002604147	0.002604147
1693	0.003347976	0.015625238	0.003347976	0.003347976	0.003347976
1694	0.001955502	0.046888113	0.001955502	0.001955502	0.001955502
1695	0.00052949	0.01006031	0.00052949	0.00052949	0.00052949
1696	0.002325929	0.015686274	0.002325929	0.002325929	0.002325929
1697	0.001454243	0.015626192	0.001454243	0.001454243	0.001454243
1698	0.001926254	0.031271219	0.001926254	0.001926254	0.001926254
1699	0.000781167	0.015623331	0.000781167	0.000781167	0.000781167
1700	0.000674082	0.015683413	0.000674082	0.000674082	0.000674082
1701	0.004238856	0.037836075	0.004238856	0.004238856	0.004238856
1702	0.001358675	0.015627384	0.001358675	0.001358675	0.001358675
1703	0.000918809	0.015619755	0.000918809	0.000918809	0.000918809
1704	0.002020346	0.015682459	0.002020346	0.002020346	0.002020346
1705	0.001952648	0.015621185	0.001952648	0.001952648	0.001952648
1706	0.004318088	0.037820101	0.004318088	0.004318088	0.004318088
1707	0.003446406	0.015686035	0.003446406	0.003446406	0.003446406
1708	0.015622139	0.015622139	0.015622139	0.015622139	0.015622139
1709	0.001644083	0.015627146	0.001644083	0.001644083	0.001644083
1710	0.000976563	0.015625	0.000976563	0.000976563	0.000976563
1711	0.000918935	0.015621901	0.000918935	0.000918935	0.000918935
1712	0.003456843	0.037903547	0.003456843	0.003456843	0.003456843
1713	0.00312562	0.015628099	0.00312562	0.00312562	0.00312562
1714	0.001170899	0.015685081	0.002214457	0.001170899	0.001170899
1715	0.00090859	0.015666962	0.00090859	0.00090859	0.00090859
1716	0.003456378	0.05350709	0.003456378	0.003456378	0.003456378
1717	0.002130222	0.015758276	0.002130222	0.002130222	0.002130222
1718	0.002575397	0.010294199	0.002575397	0.002575397	0.002575397
1719	0.003062057	0.018190145	0.002256584	0.002256584	0.002256584
1720	0.0021989	0.012313128	0.0021989	0.0021989	0.0021989
1721	0.003434194	0.043359518	0.003434194	0.003434194	0.003434194
1722	0.0014138	0.015683651	0.0014138	0.0014138	0.0014138
1723	0.00233732	0.046883583	0.004484517	0.00233732	0.00233732
1724	0.001708309	0.010298491	0.001708309	0.001708309	0.001708309
1725	0.002896335	0.031270504	0.002896335	0.002896335	0.002896335
1726	0.002761112	0.015688658	0.002761112	0.002761112	0.002761112
1727	0.001528427	0.015685558	0.001528427	0.001528427	0.001528427
1728	0.002403626	0.015624046	0.002403626	0.002403626	0.002403626
1729	0.004256996	0.031265736	0.004256996	0.004256996	0.004256996
1730	0.001857068	0.015659809	0.001857068	0.001857068	0.001857068
1731	0.001068711	0.015628338	0.000756145	0.000756145	0.000756145
1732	0.007680019	0.053501368	0.007680019	0.007680019	0.007680019
1733	0.001301984	0.015623808	0.001301984	0.001301984	0.001301984
1734	0.002465116	0.015626907	0.002465116	0.002465116	0.002465116
1735	0.001420303	0.015623331	0.001420303	0.001420303	0.001420303
1736	0.001802885	0.015627384	0.001802885	0.001802885	0.001802885
1737	0.00086791	0.015622377	0.00086791	0.00086791	0.00086791
1738	0.002422646	0.037846088	0.002422646	0.002422646	0.002422646
1739	0.000919258	0.015627384	0.000919258	0.000919258	0.000919258
1740	0.000976563	0.015625	0.000976563	0.000976563	0.000976563
1741	0.002920894	0.041098595	0.002918161	0.002918161	0.002918161
1742	0.001853012	0.010155916	0.00146448	0.00146448	0.00146448
1743	0.001216926	0.010164738	0.001216926	0.001216926	0.001216926
1744	0.001744924	0.041341543	0.009895979	0.001744924	0.001744924
1745	0.001838561	0.015688896	0.001838561	0.001838561	0.001838561
1746	0.004031079	0.046895266	0.004031079	0.004031079	0.004031079
1747	0.000784302	0.015686035	0.000784302	0.000784302	0.000784302
1748	0.001736482	0.015628338	0.001736482	0.001736482	0.001736482
1749	0.001910457	0.022186756	0.001910457	0.001910457	0.001910457
1750	0.005763392	0.037895203	0.005763392	0.005763392	0.005763392
1751	0.000633839	0.015624046	0.000633839	0.000633839	0.000633839
1752	0.000710216	0.015624762	0.000710216	0.000710216	0.000710216
1753	0.002366871	0.015680313	0.002366871	0.017992586	0.002366871
1754	0.003685837	0.037840366	0.003006417	0.003006417	0.003006417
1755	0.000976428	0.015622854	0.000976428	0.000976428	0.000976428
1756	0.001045831	0.015687466	0.001045831	0.001045831	0.001045831
1757	0.000931134	0.015758753	0.000931134	0.000931134	0.000931134
1758	0.004887089	0.031264544	0.004887089	0.004887089	0.004887089
1759	0.003911674	0.015686274	0.003911674	0.003911674	0.003911674
1760	0.005207936	0.015625715	0.005207936	0.005207936	0.005207936
1761	0.001736164	0.015625477	0.001736164	0.001736164	0.001736164
1762	0.001305075	0.015624046	0.001305075	0.001305075	0.001305075
1763	0.00208346	0.015626431	0.00208346	0.00208346	0.00208346
1764	0.006913853	0.031326771	0.006913853	0.006913853	0.006913853
1765	0.002082634	0.015625954	0.002082634	0.002082634	0.002082634
1766	0.001648075	0.01568675	0.001648075	0.001648075	0.001648075
1767	0.001260257	0.015625477	0.001260257	0.001260257	0.001260257
1768	0.000781155	0.015623093	0.000781155	0.000781155	0.000781155
1769	0.002549807	0.037855148	0.002549807	0.002549807	0.002549807
1770	0.001115799	0.015621185	0.001115799	0.001115799	0.001115799
1771	0.002229472	0.015693426	0.002229472	0.002229472	0.002229472
1772	0.002700652	0.015623569	0.002700652	0.002700652	0.002700652
1773	0.009132692	0.04824543	0.009132692	0.009132692	0.009132692
1774	0.001149085	0.01562047	0.001149085	0.001149085	0.001149085
1775	0.002231564	0.015620947	0.002231564	0.002231564	0.002231564
1776	0.001953155	0.015626907	0.001953155	0.001953155	0.001953155
1777	0.002505578	0.015663862	0.002505578	0.002505578	0.002505578
1778	0.002312508	0.046953678	0.002312508	0.002312508	0.002312508
1779	0.001336989	0.012306452	0.001336989	0.001336989	0.001336989
1780	0.001289904	0.008161783	0.001289904	0.001289904	0.001289904
1781	0.002340143	0.015686512	0.002340143	0.002340143	0.002340143
1782	0.003468563	0.040221214	0.003468563	0.003468563	0.003468563
1783	0.001976425	0.015681982	0.001976425	0.001976425	0.001976425
1784	0.001838333	0.015628815	0.001838333	0.001838333	0.001838333
1785	0.003151139	0.015631914	0.003151139	0.003151139	0.003151139
1786	0.001841755	0.015683889	0.001841755	0.001841755	0.001841755
1787	0.002476907	0.049538136	0.002476907	0.002476907	0.002476907
1788	0.001644624	0.015625715	0.001644624	0.001644624	0.001644624
1789	0.00653224	0.016997099	0.00653224	0.00653224	0.00653224
1790	0.00111614	0.015625954	0.00111614	0.00111614	0.00111614
1791	0.002113603	0.031329393	0.002113603	0.002113603	0.002113603
1792	0.001201538	0.015619993	0.001201538	0.001201538	0.001201538
1793	0.003472249	0.015625238	0.003472249	0.003472249	0.003472249
1794	0.001423207	0.015686512	0.001423207	0.001423207	0.001423207
1795	0.007812083	0.015625715	0.007812083	0.007812083	0.007812083
1796	0.001803068	0.03132844	0.001803068	0.001803068	0.001803068
1797	0.00259624	0.033640623	0.00259624	0.00259624	0.00259624
1798	0.00174284	0.015685558	0.00174284	0.00174284	0.00174284
1799	0.003585253	0.037885904	0.003585253	0.003585253	0.003585253
1800	0.001717558	0.015684128	0.00159127	0.00159127	0.00159127
1801	0.005154065	0.080379009	0.005154065	0.005154065	0.005154065
1802	0.001420064	0.015620708	0.001420064	0.001420064	0.001420064
1803	0.001112473	0.015689373	0.001112473	0.001112473	0.001112473
1804	0.001115867	0.015622139	0.001115867	0.001115867	0.001115867
1805	0.003717281	0.046879768	0.003138789	0.003138789	0.003138789
1806	0.001041333	0.015619993	0.001041333	0.001041333	0.001041333
1807	0.002403754	0.015625	0.002403754	0.002403754	0.002403754
1808	0.002139959	0.015689611	0.002139959	0.002139959	0.002139959
1809	0.005215168	0.015686989	0.005215168	0.005215168	0.005215168
1810	0.004321277	0.053515196	0.004321277	0.004321277	0.004321277
1811	0.002431523	0.015686274	0.002431523	0.002431523	0.002431523
1812	0.001643803	0.015626192	0.001643803	0.001643803	0.001643803
1813	0.001201776	0.015623093	0.001201776	0.001201776	0.001201776
1814	0.003143722	0.037930489	0.003143722	0.003143722	0.003143722
1815	0.003761721	0.016875505	0.003761721	0.003761721	0.003761721
1816	0.003906727	0.015626907	0.003906727	0.003906727	0.003906727
1817	0.004864498	0.022189617	0.004864498	0.004864498	0.004864498
1818	0.001838137	0.015625	0.001838137	0.001838137	0.001838137
1819	0.002843662	0.046951294	0.002843662	0.002843662	0.002843662
1820	0.001308553	0.015682936	0.001308553	0.001308553	0.001308553
1821	0.00104173	0.015627623	0.00104173	0.00104173	0.00104173
1822	0.003906786	0.015627146	0.003906786	0.003906786	0.003906786
1823	0.001736032	0.015625715	0.001736032	0.001736032	0.001736032
1824	0.002085423	0.046953678	0.002085423	0.002085423	0.002085423
1825	0.00104111	0.015616655	0.00104111	0.00104111	0.00104111
1826	0.000824063	0.015686512	0.000824063	0.000824063	0.000824063
1827	0.002603769	0.015624762	0.002603769	0.002603769	0.002603769
1828	0.004038	0.015626669	0.004038	0.004038	0.004038
1829	0.015684605	0.015684605	0.015684605	0.015684605	0.015684605
1830	0.005292758	0.04688406	0.005292758	0.005292758	0.005292758
1831	0.000918795	0.015619516	0.000918795	0.000918795	0.000918795
1832	0.001077627	0.015625954	0.001077627	0.001077627	0.001077627
1833	0.000679296	0.015623808	0.000679296	0.000679296	0.000679296
1834	0.010708761	0.053543806	0.010708761	0.010708761	0.010708761
1835	0.00347058	0.015620947	0.00347058	0.00347058	0.00347058
1836	0.001809915	0.015762806	0.001809915	0.001809915	0.001809915
1837	0.001565599	0.01568532	0.001565599	0.001565599	0.001565599
1838	0.001953185	0.015625477	0.001953185	0.001953185	0.001953185
1839	0.001577149	0.015688181	0.001577149	0.001577149	0.001577149
1840	0.00314547	0.031289577	0.00314547	0.00314547	0.00314547
1841	0.000918739	0.015618563	0.000918739	0.000918739	0.000918739
1842	0.002515052	0.037844658	0.002515052	0.002515052	0.002515052
1843	0.002492683	0.010053635	0.002345715	0.002345715	0.002345715
1844	0.002335736	0.01026535	0.002335736	0.002335736	0.002335736
1845	0.001402335	0.010317802	0.001402335	0.001402335	0.001402335
1846	0.003307657	0.041381836	0.003307657	0.003307657	0.003307657
1847	0.001379077	0.015625	0.001379077	0.001379077	0.001379077
1848	0.001512004	0.015626907	0.001512004	0.001512004	0.001512004
1849	0.004775728	0.069042206	0.004775728	0.004775728	0.004775728
1850	0.003637289	0.031313658	0.003637289	0.003637289	0.003637289
1851	0.001041492	0.015622377	0.001041492	0.001041492	0.001041492
1852	0.002614578	0.015687466	0.002614578	0.002614578	0.002614578
1853	0.003472461	0.015626431	0.003472461	0.003472461	0.003472461
1854	0.004240645	0.042083263	0.004240645	0.004240645	0.004240645
1855	0.00164677	0.015662909	0.00164677	0.00164677	0.00164677
1856	0.000980362	0.015685797	0.000980362	0.000980362	0.000980362
1857	0.001735912	0.015625477	0.001735912	0.001735912	0.001735912
1858	0.001672588	0.015686035	0.001672588	0.001672588	0.001672588
1859	0.007303423	0.04332304	0.007303423	0.007303423	0.007303423
1860	0.001080729	0.010145664	0.001076006	0.001076006	0.001076006
1861	0.002235599	0.010269165	0.002235599	0.002235599	0.002235599
1862	0.002759677	0.040943384	0.002759677	0.002759677	0.002759677
1863	0.001174475	0.010158539	0.001174475	0.001174475	0.001174475
1864	0.002151728	0.002151728	0.002151728	0.002151728	0.002151728
1865	0.006466263	0.060294867	0.006466263	0.006466263	0.006466263
1866	0.001717528	0.010305166	0.001717528	0.001717528	0.001717528
1867	0.003799804	0.015688419	0.003799804	0.003799804	0.003799804
1868	0.001621196	0.015686512	0.001621196	0.001621196	0.001621196
1869	0.001584547	0.015622616	0.001584547	0.001584547	0.001584547
1870	0.002135094	0.03126955	0.002135094	0.002135094	0.002135094
1871	0.002648821	0.015756369	0.002648821	0.002648821	0.002648821
1872	0.006054895	0.046882153	0.006054895	0.006054895	0.006054895
1873	0.006273508	0.053506613	0.006273508	0.006273508	0.006273508
1874	0.001479562	0.015629053	0.001479562	0.001479562	0.001479562
1875	0.003124714	0.015623808	0.003124714	0.003124714	0.003124714
1876	0.005266457	0.037846088	0.005266457	0.005266457	0.005266457
1877	0.001955777	0.01568532	0.017581731	0.001955777	0.001955777
1878	0.000781274	0.015625477	0.000781274	0.000781274	0.000781274
1879	0.004807454	0.031255722	0.004807454	0.004807454	0.004807454
1880	0.00320121	0.046912909	0.00320121	0.00320121	0.00320121
1881	0.001562428	0.015626192	0.001562428	0.001562428	0.001562428
1882	0.003843082	0.037936926	0.003843082	0.003843082	0.003843082
1883	0.001807359	0.015754938	0.001807359	0.001807359	0.001807359
1884	0.001302282	0.015627384	0.001302282	0.001302282	0.001302282
1885	0.001077545	0.015626669	0.001077545	0.001077545	0.001077545
1886	0.003384666	0.053304434	0.003384666	0.003384666	0.003384666
1887	0.002604087	0.015625	0.002604087	0.002604087	0.002604087
1888	0.000871539	0.015687704	0.000871539	0.000871539	0.000871539
1889	0.000600851	0.015622139	0.000600851	0.000600851	0.000600851
1890	0.00444956	0.052578211	0.00444956	0.00444956	0.00444956
1891	0.003292598	0.015683174	0.003292598	0.003292598	0.003292598
1892	0.001170811	0.015684128	0.001170811	0.001170811	0.001170811
1893	0.001952738	0.015621901	0.001952738	0.001952738	0.001952738
1894	0.00628751	0.037844181	0.00628751	0.00628751	0.00628751
1895	0.002520672	0.015626431	0.002520672	0.002520672	0.002520672
1896	0.001491013	0.015684843	0.001491013	0.001491013	0.001491013
1897	0.00120196	0.015625477	0.00120196	0.00120196	0.00120196
1898	0.003162431	0.062512398	0.013448986	0.003159555	0.003159555
1899	0.004757973	0.041401625	0.004749903	0.004749903	0.004749903
1900	0.001029844	0.015692711	0.001029844	0.001029844	0.001029844
1901	0.001735475	0.015619278	0.001735475	0.001735475	0.001735475
1902	0.001791323	0.053174973	0.003836974	0.001677856	0.001677856
1903	0.002574682	0.015687227	0.002574682	0.002574682	0.002574682
1904	0.001041555	0.015623331	0.001041555	0.001041555	0.001041555
1905	0.002232211	0.015625477	0.002232211	0.002232211	0.002232211
1906	0.002604127	0.015624762	0.002604127	0.002604127	0.002604127
1907	0.004623966	0.046882629	0.004623966	0.004623966	0.004623966
1908	0.001924023	0.010149002	0.001924023	0.001924023	0.001924023
1909	0.001652746	0.015687227	0.001652746	0.001652746	0.001652746
1910	0.001514854	0.015683174	0.001514854	0.001514854	0.001514854
1911	0.002355059	0.053544998	0.002355059	0.002355059	0.002355059
1912	0.002083302	0.015626192	0.002083302	0.002083302	0.002083302
1913	0.001361339	0.015683413	0.001361339	0.001361339	0.001361339
1914	0.001570531	0.017927885	0.001570531	0.001570531	0.001570531
1915	0.002234748	0.015669107	0.002234748	0.002234748	0.002234748
1916	0.002542413	0.042847633	0.002542413	0.002542413	0.002542413
1917	0.005208572	0.015626431	0.005208572	0.005208572	0.005208572
1918	0.002524646	0.01568675	0.002524646	0.002524646	0.002524646
1919	0.002830799	0.015758276	0.002830799	0.002830799	0.002830799
1920	0.001230497	0.003970146	0.002230186	0.001230497	0.001230497
1921	0.002687124	0.035847187	0.002687124	0.002687124	0.002687124
1922	0.001546383	0.017010212	0.001546383	0.001546383	0.001546383
1923	0.002403809	0.015624762	0.002403809	0.002403809	0.002403809
1924	0.002424669	0.015684605	0.002424669	0.002424669	0.002424669
1925	0.00120163	0.015621185	0.00120163	0.00120163	0.00120163
1926	0.001116071	0.015625	0.001116071	0.001116071	0.001116071
1927	0.003238317	0.046890497	0.003238317	0.018864985	0.003238317
1928	0.003906131	0.015624523	0.003906131	0.003906131	0.003906131
1929	0.001273609	0.015683651	0.001273609	0.001273609	0.001273609
1930	0.005687822	0.031267643	0.005687822	0.005687822	0.005687822
1931	0.002016479	0.015622616	0.002016479	0.002016479	0.002016479
1932	0.00135683	0.015625238	0.00135683	0.00135683	0.00135683
1933	0.007834554	0.015669107	0.007834554	0.007834554	0.007834554
1934	0.001716594	0.015577793	0.001716594	0.001716594	0.001716594
1935	0.001305064	0.015660763	0.001305064	0.001305064	0.001305064
1936	0.002096068	0.053547144	0.002096068	0.002096068	0.002096068
1937	0.001302034	0.015626669	0.001302034	0.001302034	0.001302034
1938	0.002609703	0.016922712	0.002609703	0.002609703	0.002609703
1939	0.001358136	0.015618801	0.001358136	0.001358136	0.001358136
1940	0.00108749	0.015596628	0.00108749	0.00108749	0.00108749
1941	0.005211771	0.046876669	0.005211771	0.005211771	0.005211771
1942	0.001415688	0.016899586	0.001415688	0.001415688	0.001415688
1943	0.00275546	0.015627146	0.00275546	0.00275546	0.00275546
1944	0.001674541	0.015638351	0.001674541	0.001674541	0.001674541
1945	0.002012405	0.015624762	0.002012405	0.002012405	0.002012405
1946	0.006945848	0.046876907	0.006945848	0.006945848	0.006945848
1947	0.002698711	0.015644073	0.002698711	0.002698711	0.002698711
1948	0.001562619	0.015626192	0.001562619	0.001562619	0.001562619
1949	0.001512051	0.015625477	0.001512051	0.001512051	0.001512051
1950	0.003940216	0.059347391	0.003940216	0.003940216	0.003940216
1951	0.001545651	0.015637636	0.001545651	0.001545651	0.001545651
1952	0.001115918	0.015622854	0.001115918	0.001115918	0.001115918
1953	0.003155847	0.015686989	0.003155847	0.003155847	0.003155847
1954	0.00156281	0.015628099	0.00156281	0.00156281	0.00156281
1955	0.002710397	0.03918004	0.002710397	0.002710397	0.002710397
1956	0.001423164	0.015684605	0.001423164	0.001423164	0.001423164
1957	0.001202015	0.015626192	0.001202015	0.001202015	0.001202015
1958	0.001956865	0.015685558	0.001956865	0.001956865	0.001956865
1959	0.003790866	0.078139067	0.013786899	0.003612624	0.003612624
1960	0.001206954	0.008051872	0.001206954	0.001206954	0.001206954
1961	0.002133419	0.010273695	0.002133419	0.002133419	0.002133419
1962	0.001739581	0.01568675	0.001739581	0.001739581	0.001739581
1963	0.017269492	0.053458929	0.017269492	0.017269492	0.017269492
1964	0.001604563	0.015797377	0.001604563	0.001604563	0.001604563
1965	0.001041396	0.015620947	0.001041396	0.001041396	0.001041396
1966	0.003476395	0.046883345	0.003476395	0.003476395	0.003476395
1967	0.002675092	0.015688181	0.002675092	0.002675092	0.002675092
1968	0.002326022	0.015690088	0.002326022	0.002326022	0.002326022
1969	0.002224319	0.015627384	0.002224319	0.002224319	0.002224319
1970	0.005652428	0.053468704	0.005652428	0.005652428	0.005652428
1971	0.001041333	0.015619993	0.001041333	0.001041333	0.001041333
1972	0.001456343	0.015684366	0.001456343	0.001456343	0.001456343
1973	0.001115356	0.015614986	0.001115356	0.001115356	0.001115356
1974	0.003681211	0.046895504	0.003681211	0.003681211	0.003681211
1975	0.002524487	0.015683413	0.002524487	0.002524487	0.002524487
1976	0.001952827	0.015625477	0.001952827	0.001952827	0.001952827
1977	0.005268335	0.031249285	0.005268335	0.005268335	0.005268335
1978	0.003745549	0.063739538	0.003745549	0.003745549	0.003745549
1979	0.000976369	0.015621901	0.000976369	0.000976369	0.000976369
1980	0.001562119	0.015621185	0.001562119	0.001562119	0.001562119
1981	0.001848956	0.015625715	0.001848956	0.001848956	0.001848956
1982	0.002231973	0.015623808	0.002231973	0.002231973	0.002231973
1983	0.002397992	0.05352807	0.004550846	0.002396257	0.002396257
1984	0.004363074	0.053651333	0.004363074	0.004363074	0.004363074
1985	0.000679632	0.008155584	0.000679632	0.000679632	0.000679632
1986	0.002164459	0.012305021	0.002164459	0.002164459	0.002164459
1987	0.002741687	0.022582054	0.002735281	0.002735281	0.002735281
1988	0.004332829	0.039183617	0.004263226	0.004263226	0.004263226
1989	0.005113363	0.010159254	0.005113363	0.005113363	0.005113363
1990	0.001950786	0.010135412	0.001950786	0.001950786	0.001950786
1991	0.001202976	0.010146618	0.001202976	0.001202976	0.001202976
1992	0.001747636	0.012317419	0.001747636	0.001747636	0.001747636
1993	0.003006771	0.034111738	0.003006771	0.003006771	0.003006771
1994	0.00127902	0.015685797	0.00127902	0.00127902	0.00127902
1995	0.001157328	0.015625	0.001157328	0.001157328	0.001157328
1996	0.002158009	0.015625715	0.002158009	0.002158009	0.002158009
1997	0.00345341	0.046886921	0.00345341	0.00345341	0.00345341
1998	0.002719102	0.015665293	0.002719102	0.002719102	0.002719102
1999	0.001586382	0.008161306	0.001586382	0.001586382	0.001586382
2000	0.002069844	0.04143548	0.002009935	0.002009935	0.002009935
2001	0.002999745	0.015685558	0.002999745	0.002999745	0.002999745
2002	0.000940149	0.01562047	0.000940149	0.000940149	0.000940149
2003	0.003471904	0.031247139	0.00173574	0.00173574	0.00173574
2004	0.002520625	0.015626431	0.002520625	0.002520625	0.002520625
2005	0.009390593	0.046952963	0.009390593	0.009390593	0.009390593
2006	0.002700789	0.015625715	0.002700789	0.002700789	0.002700789
2007	0.000652621	0.015662909	0.000652621	0.000652621	0.000652621
2008	0.001041301	0.015619516	0.001041301	0.001041301	0.001041301
2009	0.001037431	0.015687466	0.001037431	0.001037431	0.001037431
2010	0.004116297	0.037889719	0.004116297	0.004116297	0.004116297
2011	0.004114389	0.015682697	0.004114389	0.004114389	0.004114389
2012	0.001644649	0.015625954	0.001644649	0.001644649	0.001644649
2013	0.002545947	0.037841082	0.002545947	0.002545947	0.002545947
2014	0.000651181	0.015628338	0.000651181	0.000651181	0.000651181
2015	0.000784302	0.015686035	0.000784302	0.000784302	0.000784302
2016	0.00312674	0.015641451	0.00312674	0.00312674	0.00312674
2017	0.003632018	0.048203707	0.003632018	0.003632018	0.003632018
2018	0.002464851	0.015621424	0.002464851	0.002464851	0.002464851
2019	0.001953175	0.031247377	0.001953175	0.001953175	0.001953175
2020	0.000927011	0.015687943	0.000927011	0.000927011	0.000927011
2021	0.002697922	0.031264544	0.002697922	0.002697922	0.002697922
2022	0.002239466	0.020155191	0.002239466	0.002239466	0.002239466
2023	0.001041381	0.015620708	0.002600876	0.001041381	0.001041381
2024	0.003399704	0.031290531	0.002720657	0.002720657	0.002720657
2025	0.001742813	0.01568532	0.001742813	0.001742813	0.001742813
2026	0.002232177	0.015627384	0.002232177	0.002232177	0.002232177
2027	0.00070987	0.015617132	0.001420379	0.001420379	0.001420379
2028	0.002603849	0.015623093	0.002603849	0.002603849	0.002603849
2029	0.001950204	0.015601635	0.001950204	0.001950204	0.001950204
2030	0.001302322	0.015627861	0.001302322	0.001302322	0.001302322
2031	0.003292084	0.031321287	0.003292084	0.003292084	0.003292084
2032	0.001893556	0.015687227	0.001893556	0.001893556	0.001893556
2033	0.003134868	0.015793324	0.003134868	0.003134868	0.003134868
2034	0.002929464	0.015624523	0.002929464	0.002929464	0.002929464
2035	0.004457248	0.046881914	0.004457248	0.004457248	0.004457248
2036	0.00123273	0.015628338	0.00123273	0.00123273	0.00123273
2037	0.000822243	0.015622616	0.000822243	0.000822243	0.000822243
2038	0.001993054	0.015681982	0.001993054	0.001993054	0.001993054
2039	0.002658862	0.031263113	0.018281955	0.002658862	0.002658862
2040	0.001077677	0.015628099	0.001077677	0.001077677	0.001077677
2041	0.001201721	0.015622377	0.001201721	0.001201721	0.001201721
2042	0.005393654	0.055048943	0.005393654	0.005393654	0.005393654
2043	0.002604326	0.015625954	0.002604326	0.002604326	0.002604326
2044	0.001354581	0.015684128	0.001354581	0.001354581	0.001354581
2045	0.000976533	0.015625715	0.000488229	0.000488229	0.000488229
2046	0.00297123	0.048299789	0.00297123	0.00297123	0.00297123
2047	0.001644712	0.015626907	0.008205753	0.001644712	0.001644712
2048	0.001690182	0.015663147	0.001690182	0.001690182	0.001690182
2049	0.004000425	0.043407202	0.004000425	0.004000425	0.004000425
2050	0.001546764	0.010318518	0.001546764	0.001546764	0.001546764
2051	0.001029797	0.015687943	0.001029797	0.001029797	0.001029797
2052	0.001953155	0.015626669	0.001953155	0.001953155	0.001953155
2053	0.001232439	0.015625	0.001232439	0.001232439	0.001232439
2054	0.002361071	0.033608198	0.002361071	0.002361071	0.002361071
2055	0.001562393	0.015625477	0.001562393	0.001562393	0.001562393
2056	0.001561856	0.015618563	0.001561856	0.001561856	0.001561856
2057	0.002467385	0.015663624	0.002467385	0.002467385	0.002467385
2058	0.002317102	0.031315565	0.002317102	0.002317102	0.002317102
2059	0.002189138	0.016915083	0.002189138	0.002189138	0.002189138
2060	0.001648012	0.015691042	0.001648012	0.001648012	0.001648012
2061	0.002290784	0.031264305	0.002290784	0.002290784	0.002290784
2062	0.001118234	0.015686512	0.001118234	0.001118234	0.001118234
2063	0.001718629	0.015628576	0.001718629	0.001718629	0.001718629
2064	0.003124857	0.015625477	0.003124857	0.003124857	0.003124857
2065	0.002658917	0.037887335	0.002658917	0.002658917	0.002658917
2066	0.002083476	0.015627384	0.002083476	0.002083476	0.002083476
2067	0.002846198	0.015684128	0.002846198	0.002846198	0.002846198
2068	0.000918991	0.015622854	0.000918991	0.000918991	0.000918991
2069	0.003258164	0.053465843	0.003258164	0.003258164	0.003258164
2070	0.00392139	0.015685558	0.00392139	0.00392139	0.00392139
2071	0.001420433	0.015624762	0.001420433	0.001420433	0.001420433
2072	0.00385175	0.015683889	0.00385175	0.00385175	0.00385175
2073	0.001044369	0.015665531	0.001044369	0.001044369	0.001044369
2074	0.004812681	0.046879768	0.004812681	0.004812681	0.004812681
2075	0.001562166	0.015621662	0.001562166	0.001562166	0.001562166
2076	0.001204252	0.015685081	0.001204252	0.001204252	0.001204252
2077	0.001201703	0.015622139	0.001201703	0.001201703	0.001201703
2078	0.000546853	0.006562233	0.000546853	0.000546853	0.000546853
2079	0.003868588	0.037842035	0.003868588	0.003868588	0.003868588
2080	0.001167599	0.015622377	0.001167599	0.001167599	0.001167599
2081	0.000852251	0.015625	0.000852251	0.000852251	0.000852251
2082	0.005682577	0.046887159	0.005682577	0.005682577	0.005682577
2083	0.000596675	0.006563425	0.000596675	0.000596675	0.000596675
2084	0.002231836	0.015622854	0.002231836	0.002231836	0.002231836
2085	0.001736191	0.015626669	0.001736191	0.001736191	0.001736191
2086	0.001578172	0.015689135	0.00092723	0.00092723	0.00092723
2087	0.002649717	0.037927151	0.002161697	0.002161697	0.002161697
2088	0.001358716	0.015625477	0.001358716	0.001358716	0.001358716
2089	0.001049795	0.015720129	0.001049795	0.001049795	0.001049795
2090	0.001653162	0.015682459	0.001653162	0.001653162	0.001653162
2091	0.002969636	0.046888351	0.002969636	0.002969636	0.002969636
2092	0.001644825	0.015627146	0.001644825	0.001644825	0.001644825
2093	0.001008446	0.015620947	0.001008446	0.001008446	0.001008446
2094	0.000867711	0.015618801	0.000867711	0.000867711	0.000867711
2095	0.001561832	0.015618324	0.001561832	0.001561832	0.001561832
2096	0.00489831	0.031265736	0.00489831	0.00489831	0.00489831
2097	0.001115816	0.015621424	0.001115816	0.001115816	0.001115816
2098	0.001953393	0.015627146	0.001953393	0.001953393	0.001953393
2099	0.000862837	0.015683651	0.01648736	0.000862837	0.000862837
2100	0.002484301	0.036378622	0.002024714	0.002024714	0.002024714
2101	0.000961959	0.010159254	0.00912255	0.000961959	0.000961959
2102	0.001371324	0.012301922	0.001371324	0.001371324	0.001371324
2103	0.005543104	0.04330492	0.005543104	0.005543104	0.005543104
2104	0.004383857	0.015684366	0.004383857	0.004383857	0.004383857
2105	0.001714593	0.016955614	0.001714593	0.001714593	0.001714593
2106	0.002603789	0.015626669	0.002603789	0.002603789	0.002603789
2107	0.003717564	0.053516388	0.011849068	0.003717564	0.003717564
2108	0.002100996	0.015686274	0.002100996	0.002100996	0.002100996
2109	0.003906012	0.015625954	0.003906012	0.003906012	0.003906012
2110	0.002561172	0.037837744	0.002561172	0.002561172	0.002561172
2111	0.000918585	0.01561594	0.000918585	0.000918585	0.000918585
2112	0.00074692	0.01568532	0.00074692	0.00074692	0.00074692
2113	0.001990318	0.015629292	0.001644975	0.001644975	0.001644975
2114	0.002492365	0.046888828	0.002492365	0.002492365	0.002492365
2115	0.001049765	0.01576066	0.001049765	0.001049765	0.001049765
2116	0.003895859	0.046907187	0.006032745	0.003872195	0.003872195
2117	0.001257092	0.010056734	0.001257092	0.001257092	0.001257092
2118	0.005454063	0.015627384	0.006454945	0.005454063	0.005454063
2119	0.004783457	0.046892643	0.004783457	0.004783457	0.004783457
2120	0.001204582	0.015659571	0.001204582	0.001204582	0.001204582
2121	0.00087284	0.015645027	0.00087284	0.00087284	0.00087284
2122	0.001736032	0.015624285	0.001736032	0.001736032	0.001736032
2123	0.001115986	0.015624285	0.001115986	0.001115986	0.001115986
2124	0.002321546	0.048264742	0.002321546	0.002321546	0.002321546
2125	0.000726594	0.015622139	0.000726594	0.000726594	0.000726594
2126	0.002524726	0.015685081	0.001479053	0.001479053	0.001479053
2127	0.001301666	0.015619993	0.001301666	0.001301666	0.001301666
2128	0.003139284	0.037822247	0.003139284	0.003139284	0.003139284
2129	0.001718684	0.015624762	0.001718684	0.001718684	0.001718684
2130	0.00120207	0.015626907	0.00120207	0.00120207	0.00120207
2131	0.001843178	0.037932634	0.001843178	0.001843178	0.001843178
2132	0.001390353	0.015682459	0.001390353	0.001390353	0.001390353
2133	0.000892884	0.015625715	0.000892884	0.000892884	0.000892884
2134	0.001490865	0.015664816	0.001490865	0.001490865	0.001490865
2135	0.004868551	0.053554058	0.004868551	0.004868551	0.004868551
2136	0.000679431	0.015626907	0.000679431	0.000679431	0.000679431
2137	0.002232177	0.015626907	0.002232177	0.002232177	0.002232177
2138	0.000651042	0.015625	0.000651042	0.000651042	0.000651042
2139	0.001992928	0.015682697	0.001992928	0.001992928	0.001992928
2140	0.004450007	0.031283617	0.004450007	0.004450007	0.004450007
2141	0.001735687	0.015621185	0.001735687	0.001735687	0.001735687
2142	0.00208327	0.015625954	0.00208327	0.00208327	0.00208327
2143	0.000868056	0.015625	0.000868056	0.000868056	0.000868056
2144	0.005904464	0.046952963	0.005904464	0.005904464	0.005904464
2145	0.001953244	0.015625954	0.001953244	0.001953244	0.001953244
2146	0.00156281	0.015628099	0.00156281	0.00156281	0.00156281
2147	0.002100256	0.015622854	0.002100256	0.002100256	0.002100256
2148	0.001561952	0.015619516	0.001561952	0.001561952	0.001561952
2149	0.0053222	0.037937164	0.0053222	0.0053222	0.0053222
2150	0.001115884	0.015622377	0.001115884	0.001115884	0.001115884
2151	0.001109326	0.015625	0.001109326	0.001109326	0.001109326
2152	0.001301964	0.015625954	0.001301964	0.001301964	0.001301964
2153	0.003506245	0.046894789	0.003105659	0.003105659	0.003105659
2154	0.001845479	0.015622854	0.001845479	0.001845479	0.001845479
2155	0.002329724	0.016922712	0.002329724	0.002329724	0.002329724
2156	0.000600824	0.015621424	0.000600824	0.000600824	0.000600824


==> data/branch.csv <==
n	a	m
1	0.0625	0.125
2	0.019031142	0.083333333
3	0.40568939	0.466666667
4	0.006833577	0.013333333
5	0	0
6	0.0826451	0.12962963
7	0	0
8	0	0
9	0.101778647	0.152173913
10	0.083333333	0.125
11	0	0
12	0.0625	0.125
13	0.004837394	0.011111111
14	0.064994687	0.091081594
15	0.198116071	0.276162791
16	0	0
17	0	0
18	0.012481582	0.041666667
19	0.016254428	0.03125
20	0.102917322	0.164285714
21	0	0
22	0	0
23	0.039625751	0.08
24	0.226084656	0.3
25	0	0
26	0.086296882	0.133333333
27	0.006605053	0.010582011
28	0	0
29	0.068	0.12
30	0.126984127	0.142857143
31	0.00610119	0.015384615
32	0	0
33	0	0
34	0	0
35	0.00017052	0.000728067
36	0.017980546	0.035714286
37	0.089333333	0.133333333
38	0.024074074	0.05
39	0.043195544	0.070175439
40	0.004489338	0.02020202
41	0	0
42	0	0
43	0	0
44	0.8	0.8
45	0.147619048	0.214285714
46	0.078982973	0.12
47	0.373649961	0.435897436
48	0.021201211	0.032
49	0.160429573	0.235294118
50	0.022107093	0.031746032
51	0	0
52	0.053989947	0.089285714
53	0.044998572	0.066666667
54	0.712388899	0.768939394
55	0.015189394	0.033333333
56	0	0
57	0	0
58	0.137121212	0.196428571
59	0.112487852	0.178571429
60	0.013675214	0.030769231
61	0	0
62	0.251214733	0.362790698
63	0.03696775	0.071428571
64	0.008733337	0.018518519
65	0.018872336	0.035087719
66	0.004317098	0.01754386
67	0.059399069	0.095238095
68	0	0
69	0.348639456	0.416666667
70	0.001121567	0.002840909
71	0.0238416	0.031746032
72	0.016055345	0.02764977
73	0.250881834	0.333333333
74	0	0
75	0.00610119	0.015384615
76	0.073534138	0.111111111
77	0.010461606	0.025423729
78	0.129405255	0.214285714
79	0.099228227	0.140350877
80	0.286614942	0.357142857
81	0.144242497	0.217391304
82	0.06875	0.125
83	0	0
84	0.086010455	0.194504182
85	0.194	0.25
86	0	0
87	0	0
88	0.099708995	0.15
89	0.025762357	0.05
90	0	0
91	0	0
92	0.375	0.4
93	0.177083333	0.25
94	0.117333333	0.16
95	0	0
96	0	0
97	0.019029899	0.04137931
98	0.040584416	0.060606061
99	0.222222222	0.25
100	0.640066964	0.660714286
101	0	0
102	0	0
103	0.029414908	0.066666667
104	0	0
105	0.3	0.4
106	0	0
107	0	0
108	0.158333333	0.2
109	0	0
110	0	0
111	0	0
112	0	0
113	0	0
114	0.538888889	0.6
115	0.045408163	0.071428571
116	0.167575686	0.215909091
117	0.056685388	0.086419753
118	0.182504409	0.24
119	0	0
120	0.529529757	0.612607015
121	0.016945685	0.03125
122	0.003805366	0.00921659
123	0	0
124	0.062258686	0.12
125	0	0
126	0	0
127	0.095422454	0.181034483
128	0.106357427	0.194444444
129	0.018880205	0.048
130	0	0
131	0.506464646	0.522727273
132	0.03573143	0.072727273
133	0	0
134	0.075286054	0.14516129
135	0.015923854	0.041666667
136	0	0
137	0	0
138	0	0
139	0	0
140	0	0
141	0	0
142	0	0
143	0	0
144	0	0
145	0.666666667	0.666666667
146	0.054607702	0.088235294
147	0	0
148	0	0
149	0.041205053	0.071428571
150	0.144	0.24
151	0	0
152	0	0
153	0.077805155	0.147058824
154	0	0
155	0	0
156	0.015243117	0.043126685
157	0	0
158	0	0
159	0	0
160	0	0
161	0	0
162	0.05001703	0.105882353
163	0	0
164	0.009825004	0.020833333
165	0.137357847	0.19047619
166	0.18125	0.233333333
167	0	0
168	0	0
169	0	0
170	0.015729314	0.039215686
171	0	0
172	0.010343193	0.025
173	0	0
174	0.000617301	0.001960784
175	0.4625	0.6
176	0.010686323	0.019736842
177	0.055833333	0.083333333
178	0	0
179	0	0
180	0	0
181	0	0
182	0.036234037	0.058333333
183	0	0
184	0	0
185	0	0
186	0.137357847	0.19047619
187	0.061448263	0.111111111
188	0	0
189	0.015243117	0.043126685
190	0.28125	0.375
191	0	0
192	0.002446097	0.009033424
193	0.070856965	0.144927536
194	0	0
195	0.015923854	0.041666667
196	0.004220833	0.009661836
197	0	0
198	0.026221398	0.045454545
199	0.089299528	0.171428571
200	0.015923854	0.041666667
201	0	0
202	0	0
203	0	0
204	0	0
205	0.21116574	0.304054054
206	0	0
207	0.054318489	0.119433198
208	0.057535859	0.1
209	0.0625	0.125
210	0	0
211	0	0
212	0	0
213	0.003059163	0.008746356
214	0	0
215	0	0
216	0	0
217	0	0
218	0	0
219	0	0
220	0	0
221	0	0
222	0.051297098	0.105263158
223	0	0
224	0	0
225	0	0
226	0	0
227	0.122445224	0.194594595
228	0	0
229	0	0
230	0	0
231	0	0
232	0	0
233	0.086047737	0.119047619
234	0	0
235	0	0
236	0	0
237	0	0
238	0.01090791	0.025210084
239	0	0
240	0	0
241	0.129799107	0.1875
242	0.017033039	0.035714286
243	0.211038961	0.272727273
244	0.004405701	0.01010101
245	0.002690154	0.007407407
246	0.122445224	0.194594595
247	0	0
248	0.00610119	0.015384615
249	0	0
250	0	0
251	0.510583613	0.620673305
252	0.071965322	0.114285714
253	0.229513476	0.310769231
254	0.454252137	0.510416667
255	0.045444237	0.1
256	0	0
257	0.270086185	0.328273245
258	0.028795741	0.076923077
259	0.144563492	0.225
260	0.048324734	0.117400419
261	0.116496836	0.176470588
262	0.019112221	0.06
263	0.187033904	0.25210084
264	0.01745297	0.033333333
265	0	0
266	0.105334499	0.189189189
267	0.118638944	0.2
268	0.239612331	0.358585859
269	0.103328889	0.170731707
270	0.287528345	0.333333333
271	0	0
272	0.182333361	0.26
273	0.297385362	0.39047619
274	0.091455864	0.155555556
275	0.184377906	0.289473684
276	0	0
277	0.002158273	0.00511509
278	0.054628554	0.117647059
279	0.260749333	0.347826087
280	0.206504249	0.305288462
281	0.192165682	0.291666667
282	0	0
283	0.282815689	0.35
284	0.009069531	0.026315789
285	0.075756517	0.166666667
286	0.055646629	0.137931034
287	0.246809935	0.353043478
288	0.034591986	0.06
289	0.157254285	0.24
290	0.468319559	0.515151515
291	0.143554091	0.208333333
292	0.067061378	0.137681159
293	0.05998109	0.137373737
294	0.041281079	0.097560976
295	0.163562542	0.255892256
296	0	0
297	0.180628715	0.264935065
298	0.236292353	0.341025641
299	0.089486955	0.1125
300	0.091890265	0.16
301	0.100546813	0.175438596
302	0.116789599	0.169871795
303	0.305746147	0.414095238
304	0	0
305	0	0
306	0.373083847	0.474074074
307	0.076490385	0.117788462
308	0.069900787	0.114285714
309	0.154227405	0.214285714
310	0.058901461	0.125
311	0.023036238	0.037946429
312	0.157260424	0.221491228
313	0.011581434	0.026737968
314	0.141956896	0.175555556
315	0.007202377	0.018037135
316	0	0
317	0.058472078	0.092436975
318	0.102190734	0.185185185
319	0.000164201	0.000625978
320	0.016669488	0.04
321	0.486111111	0.5
322	0	0
323	0.079049159	0.150877193
324	0.05231329	0.107142857
325	0.195366142	0.241758242
326	0.32919376	0.424242424
327	0	0
328	0.179238381	0.212765957
329	0	0
330	0.021271976	0.032258065
331	0.048474702	0.083333333
332	0.153342751	0.218487395
333	0.020461263	0.064213564
334	0.308662378	0.391397849
335	0.21825222	0.308108108
336	0	0
337	0.045580866	0.083333333
338	0	0
339	0.144067778	0.244444444
340	0.04329358	0.081632653
341	0.108337613	0.136200717
342	0.348160754	0.461956522
343	0	0
344	0	0
345	0.312249479	0.363636364
346	0.31903211	0.407272727
347	0.084623675	0.157894737
348	0.003230923	0.014184397
349	0.153400557	0.24950495
350	0.379825216	0.486111111
351	0.094323501	0.185714286
352	0.147945651	0.22556391
353	0.012834821	0.035714286
354	0.012978871	0.025699169
355	0.058901461	0.125
356	0	0
357	0.081354414	0.151761518
358	0	0
359	0.002862493	0.009375
360	0.193575852	0.254901961
361	0.187891104	0.248888889
362	0.179417989	0.24
363	0.138967076	0.185606061
364	0	0
365	0.137755681	0.21
366	0.081954259	0.119047619
367	0.092185529	0.16
368	0.052120697	0.090909091
369	0.149680223	0.242424242
370	0.068828238	0.138461538
371	0.130533279	0.170731707
372	0.056257408	0.125559626
373	0.087418553	0.116883117
374	0.172914828	0.25261324
375	0.028698927	0.068965517
376	0	0
377	0.047300505	0.114285714
378	0.073295824	0.133333333
379	0.102542465	0.178571429
380	0.228499278	0.303030303
381	0.099849978	0.196048632
382	0.115069567	0.166666667
383	0.069655312	0.138888889
384	0.140065486	0.212121212
385	0.208325837	0.273809524
386	0.295240122	0.366666667
387	0.104718523	0.16
388	0.107959184	0.15
389	0	0
390	0	0
391	0.009978219	0.029100529
392	0.27990205	0.374331551
393	0.04656661	0.093023256
394	0.031138967	0.054545455
395	0.002660935	0.005555556
396	0.626769319	0.699300699
397	0.00538425	0.016207063
398	0.061556177	0.115384615
399	0.333354377	0.388888889
400	0.073546215	0.124444444
401	0.061699804	0.101010101
402	0.121946429	0.20979021
403	0.062333049	0.130434783
404	0.084342939	0.163636364
405	0.005208333	0.020833333
406	0.000800469	0.002116402
407	0.058465679	0.088235294
408	0.138537453	0.170868347
409	0.106910799	0.176596887
410	0	0
411	0.099404963	0.181818182
412	0.030561178	0.071428571
413	0.09804311	0.189655172
414	0.056226972	0.109090909
415	0.186058627	0.282131661
416	0.27269937	0.357142857
417	0.040614781	0.09375
418	0.461696851	0.529411765
419	0.06703986	0.118421053
420	0.280025299	0.41892911
421	0.273268295	0.345679012
422	0.246155925	0.304347826
423	0.55466256	0.609756098
424	0.29600845	0.362876254
425	0.244191919	0.272727273
426	0.376286213	0.473684211
427	0.098796479	0.168421053
428	0.009455055	0.028985507
429	4.72E-05	0.00058072
430	0.037187495	0.066666667
431	0.471731556	0.572916667
432	0.009035381	0.023809524
433	0.006905163	0.016666667
434	0.271898883	0.37037037
435	0.144717262	0.214285714
436	0.159617049	0.255244755
437	0.238464315	0.401711553
438	0.036767229	0.071307301
439	0.231236528	0.296296296
440	0	0
441	0.006943429	0.015873016
442	0.121579705	0.188552189
443	0.119464372	0.171428571
444	0.086111676	0.116071429
445	0.171791029	0.278571429
446	0	0
447	0.168956473	0.266666667
448	0.21174262	0.296296296
449	0.147824809	0.222222222
450	0	0
451	0.340267757	0.393939394
452	0.310185185	0.416666667
453	0.074264785	0.116883117
454	0.081888426	0.15
455	0.104724514	0.183006536
456	0.107156407	0.161184211
457	4.72E-05	0.00058072
458	0.066861681	0.09375
459	0.147001686	0.2
460	0.046973033	0.111111111
461	0.096795639	0.158730159
462	0.476031661	0.571428571
463	0.164223573	0.264655172
464	0.183402886	0.25
465	0.199833809	0.288461538
466	0.111717852	0.171875
467	0.000936125	0.00265252
468	0.079837086	0.146341463
469	0.177204048	0.222222222
470	0.007473158	0.013888889
471	0.044179062	0.077777778
472	0.285273407	0.375
473	0.238653178	0.333333333
474	0.246633415	0.316091954
475	0.083234297	0.102564103
476	0.075266275	0.103675985
477	0.199489253	0.304347826
478	0.12779348	0.177083333
479	0.186780686	0.236111111
480	0.523809524	0.523809524
481	0.158333333	0.2
482	0.081354414	0.151761518
483	0.00393911	0.009304871
484	0.259435877	0.342948718
485	0.178317417	0.285326087
486	0.247343569	0.344827586
487	0.178923193	0.266666667
488	0.074503768	0.129032258
489	0	0
490	0.053004124	0.125
491	0.287592721	0.361904762
492	0.35458553	0.473684211
493	0.119742127	0.178947368
494	0.025248467	0.0625
495	0.084290247	0.138888889
496	0.001937073	0.010893246
497	0.228480106	0.357344633
498	0.191877458	0.267857143
499	0.323840557	0.451111111
500	0.078532507	0.132275132
501	0.278281325	0.357142857
502	0.215233052	0.314920635
503	0.224065848	0.294642857
504	0.064424666	0.122857143
505	0.154220269	0.235294118
506	0.048486106	0.1
507	0.327338146	0.426487093
508	0.376736111	0.430555556
509	0.024285777	0.0625
510	0.348218829	0.449382716
511	0.048487958	0.111111111
512	0.066793699	0.112244898
513	0.035012773	0.067460317
514	0.142432852	0.222826087
515	0.155136401	0.20483871
516	0.067569959	0.140037594
517	0	0
518	0	0
519	0.161400273	0.204678363
520	0.057326639	0.119047619
521	0.288496938	0.412698413
522	0.265577631	0.32748538
523	0.315976292	0.40034965
524	0.320790081	0.333333333
525	0.166666667	0.166666667
526	0.162628953	0.214285714
527	0.073403079	0.141414141
528	0.132673893	0.19047619
529	0	0
530	0.064526612	0.113636364
531	0.098035992	0.135384615
532	0.04709821	0.088235294
533	0	0
534	0	0
535	0.176153665	0.264114833
536	0	0
537	0.280074897	0.35840188
538	0.26241491	0.293478261
539	0.0038311	0.010148322
540	0.032177495	0.05
541	0.277127701	0.35483871
542	0.336573167	0.421487603
543	0.000346705	0.00203252
544	0.087791743	0.17003367
545	0.014231566	0.037267081
546	0.110660458	0.184259259
547	0.064761691	0.12
548	0.109732648	0.200980392
549	0.132772938	0.2
550	0.094595721	0.173913043
551	0.003092393	0.012531328
552	0.14957947	0.211764706
553	0.225525196	0.285714286
554	0.332685622	0.416666667
555	0.628205128	0.628205128
556	0.201958396	0.333333333
557	0.016385216	0.060606061
558	0.299481772	0.392857143
559	0.105961817	0.151315789
560	0.120947571	0.181818182
561	0.174376417	0.222222222
562	0.041601193	0.085
563	0.036177624	0.079365079
564	0.044920957	0.101010101
565	0.053390163	0.111111111
566	0	0
567	0.175734732	0.25
568	0.016571237	0.045859873
569	0	0
570	0.08574156	0.146341463
571	0.503677368	0.546218487
572	0.107715818	0.18707483
573	0.054625632	0.126984127
574	0.188024533	0.25170068
575	0.063377976	0.1
576	0.040199342	0.050793651
577	0.178576582	0.244897959
578	0.248571429	0.285714286
579	0.368786788	0.451612903
580	0.090340649	0.179487179
581	0.250718417	0.347826087
582	0.064060449	0.117647059
583	0.087997703	0.166666667
584	0.022221236	0.04005168
585	0.003236647	0.009868421
586	0.14027141	0.216666667
587	0.091805605	0.166666667
588	0.076229885	0.15
589	0.015729314	0.039215686
590	0.419067215	0.530864198
591	0	0
592	0.147711817	0.227272727
593	0.419067215	0.530864198
594	0.150326137	0.224137931
595	0.136271809	0.145454545
596	0.229040622	0.333333333
597	0.365226337	0.416666667
598	0.20398867	0.290196078
599	0.117191372	0.150205761
600	0.157254285	0.24
601	0.285131755	0.388888889
602	0	0
603	0.031200719	0.057142857
604	0.11816053	0.197058824
605	0.079166667	0.1
606	0.095738095	0.15
607	0.027513974	0.057142857
608	0.081663258	0.151761518
609	0.22929114	0.327380952
610	0.149449036	0.234848485
611	0.262460317	0.333333333
612	0.142485119	0.1875
613	0	0
614	0.010735544	0.023809524
615	0.245226777	0.347478992
616	0.04969001	0.102272727
617	0.071655082	0.148148148
618	0.000800469	0.002116402
619	0.21889675	0.322580645
620	0.020190094	0.062222222
621	0.540725351	0.600490196
622	0.053569349	0.107272727
623	0.001623747	0.00982801
624	0.157600523	0.257142857
625	0	0
626	0.011139628	0.032163743
627	0.319192976	0.424242424
628	0	0
629	0.212489975	0.310344828
630	0.034474053	0.078402367
631	0.324852791	0.415384615
632	0.388726919	0.476190476
633	0	0
634	0.322222222	0.4
635	0.01666993	0.031746032
636	0.101541092	0.195266272
637	0	0
638	0	0
639	0.289243443	0.381944444
640	0.107592811	0.16
641	0.128015578	0.204081633
642	0	0
643	0.00251322	0.01061008
644	0.203432931	0.27972028
645	0.147519556	0.246753247
646	0.045895774	0.093865031
647	0	0
648	0.204630288	0.282828283
649	0.099392868	0.162962963
650	0.139525005	0.194805195
651	0.113158583	0.181245075
652	0.227091307	0.308823529
653	0.158660737	0.218487395
654	0.065351222	0.125
655	0.272070551	0.33492823
656	0.056662455	0.100136054
657	0.025877826	0.0625
658	0.33274016	0.434343434
659	0.097599406	0.163461538
660	0.163009923	0.210526316
661	0.099628126	0.171428571
662	0	0
663	0.166619048	0.24
664	0.106648016	0.178571429
665	0.000854639	0.003759398
666	0.18824221	0.266666667
667	0.071865584	0.126315789
668	0.071931684	0.115384615
669	0.047851563	0.109375
670	0.017906165	0.046332046
671	0.001078184	0.003663004
672	0.419825073	0.489795918
673	0.118888889	0.166666667
674	0.1179639	0.194805195
675	0.301391338	0.37037037
676	0	0
677	0.169291133	0.265625
678	0.12786894	0.218253968
679	0	0
680	0.01360439	0.05
681	0	0
682	0.048888617	0.105263158
683	0.032887162	0.086065574
684	0.262299281	0.344378698
685	0.110116763	0.2
686	0.155988905	0.231292517
687	0.077953282	0.15052161
688	0.257643844	0.358858859
689	0.121032525	0.203030303
690	0.419558019	0.48
691	0	0
692	0.004418738	0.016746411
693	0.204418472	0.282828283
694	0	0
695	0.202507512	0.30952381
696	0.040000632	0.095238095
697	0.332679358	0.4375
698	0.05	0.1
699	0.087886936	0.145502646
700	0.187001557	0.263929619
701	0.073909569	0.143292683
702	0.08298259	0.11031746
703	0.11094362	0.171428571
704	0.031241364	0.082010582
705	0.002256122	0.005565863
706	0.099669703	0.166666667
707	0.072510533	0.133333333
708	0.083244692	0.114285714
709	0.006775014	0.012952683
710	0.173207435	0.202020202
711	0.080322439	0.151761518
712	0.002696688	0.008547009
713	0.059356845	0.114942529
714	0.024820021	0.054375
715	0.085818087	0.156521739
716	0.033894002	0.087719298
717	0.355215618	0.41025641
718	0.140236094	0.201680672
719	0.00030103	0.000768049
720	0.064531951	0.142857143
721	0.012369021	0.036630037
722	0.026057597	0.074074074
723	0.375765015	0.420454545
724	0.037078172	0.086956522
725	0.366666667	0.428571429
726	0.058891369	0.083333333
727	0	0
728	0.128786787	0.222857143
729	0.066276741	0.155172414
730	0.02194751	0.066964286
731	0.11982859	0.199095023
732	0.126645498	0.210416667
733	0.044146397	0.096
734	0.050503937	0.111111111
735	0.097351808	0.178571429
736	0.086841412	0.126467931
737	0.398074271	0.48951049
738	0.297170064	0.368723099
739	0.067943723	0.109090909
740	0.036940035	0.066666667
741	0.117226991	0.2
742	0.067081039	0.133333333
743	0.227915139	0.323529412
744	0	0
745	0	0
746	0.011131725	0.038961039
747	0.046989144	0.081081081
748	0.142698159	0.227272727
749	0.570206974	0.611562782
750	0.0243214	0.05952381
751	0.211097714	0.261538462
752	0.113564701	0.153061224
753	0.134419628	0.2
754	0.081354414	0.151761518
755	0.313865857	0.433333333
756	0.074341926	0.11084855
757	0.403162551	0.476190476
758	0	0
759	0.072031528	0.119047619
760	0.188111321	0.255238095
761	0	0
762	0.176699296	0.239393939
763	0.000580263	0.003395586
764	0.004382247	0.022142857
765	0.431831803	0.514130856
766	0.374013807	0.428571429
767	0.189848329	0.294117647
768	0.541766146	0.583333333
769	0	0
770	0.07136504	0.134615385
771	0	0
772	0.132541513	0.214285714
773	0.3696793	0.428571429
774	0.462406112	0.538461538
775	0.051984922	0.086206897
776	0.247343569	0.344827586
777	0.270517213	0.352941176
778	0.037752303	0.074074074
779	0.038742575	0.068181818
780	0.08961304	0.140350877
781	0.004828374	0.028169014
782	0.046806462	0.114285714
783	0.596564508	0.666666667
784	0.029618425	0.05
785	0.03571102	0.071428571
786	0.166486619	0.248275862
787	0.001111944	0.003267974
788	0.349443932	0.423529412
789	0.018221422	0.039215686
790	0.008069118	0.017857143
791	0.00231192	0.011764706
792	0.036885473	0.098124098
793	0.051725996	0.103785104
794	0.217038105	0.3
795	0.025375174	0.066666667
796	0.197046056	0.255555556
797	0.12849026	0.181818182
798	0.300550964	0.375
799	0.104724514	0.183006536
800	0	0
801	0.21034341	0.289855072
802	0.04278516	0.085470085
803	0.073940448	0.133333333
804	0.254128587	0.303030303
805	0	0
806	0.43132285	0.5
807	0.175125655	0.266666667
808	0.075006131	0.11637931
809	0.158197279	0.214285714
810	0.081455194	0.172413793
811	0.09029917	0.158922559
812	0.131325156	0.2
813	0.366343664	0.3999388
814	0.095138055	0.117647059
815	0.016683889	0.035714286
816	0.289826981	0.389705882
817	0	0
818	0.013389001	0.047619048
819	0.11793552	0.186335404
820	0.209096096	0.263157895
821	0.001891556	0.004874334
822	0.056935586	0.119047619
823	0.127486772	0.2
824	0.250347222	0.333333333
825	0	0
826	0.045868614	0.1
827	0.432106408	0.48245614
828	0.043588057	0.098039216
829	0.042334055	0.075757576
830	0.05375435	0.128571429
831	0.007670639	0.016231884
832	0.166757199	0.253968254
833	0.058330935	0.114942529
834	0.051253002	0.1
835	0.018433662	0.034482759
836	0.203918651	0.25
837	0.110603423	0.18
838	0.126829519	0.210227273
839	0	0
840	0.016982696	0.036363636
841	0	0
842	0.038020453	0.083333333
843	0.120466066	0.207407407
844	0	0
845	0	0
846	0.025500298	0.037037037
847	0	0
848	0.056940357	0.103448276
849	0	0
850	0.110769646	0.151515152
851	0.114402229	0.194444444
852	0.066719577	0.1
853	0.256207594	0.337254902
854	0	0
855	0.465878419	0.525925926
856	0	0
857	0.022220244	0.075757576
858	0	0
859	0.272302075	0.367676768
860	0.501457726	0.571428571
861	0	0
862	0.235478395	0.314583333
863	0.00257155	0.005607477
864	0	0
865	0.052643853	0.114942529
866	0.158186539	0.210526316
867	0.388726919	0.476190476
868	0.01261471	0.026086957
869	0.078729265	0.136446886
870	0.007035022	0.016666667
871	0.202922121	0.282828283
872	0.000284268	0.001112347
873	0.115376984	0.166666667
874	0.080058235	0.133333333
875	0.127486772	0.2
876	0.154657585	0.25
877	0.0658682	0.133333333
878	0.44828869	0.5
879	0.043398746	0.075
880	0.058211856	0.095238095
881	0.008450959	0.02955665
882	0.13523914	0.164835165
883	0.396484375	0.453125
884	0.039898343	0.067878788
885	0.127667774	0.213178295
886	0.067371165	0.109090909
887	0	0
888	0	0
889	0.059433858	0.097826087
890	0.123768095	0.195480226
891	0.05802636	0.090909091
892	0.187869165	0.267834793
893	0.161627824	0.24537037
894	0	0
895	0	0
896	0.099392868	0.162962963
897	0	0
898	0.064722394	0.106060606
899	0.185565476	0.25
900	0.058114879	0.095238095
901	0	0
902	0.105523842	0.175609756
903	0.48	0.5
904	0.249252322	0.327272727
905	0.07873451	0.125
906	0	0
907	0.270086185	0.328273245
908	0.063452103	0.126315789
909	0.444472503	0.518518519
910	0	0
911	0.015569172	0.036363636
912	0.461	0.57
913	0.086621315	0.133333333
914	0.094498815	0.171428571
915	0.163848582	0.24382716
916	0.161048718	0.239316239
917	0.13227338	0.210526316
918	0.62962963	0.62962963
919	0.120235592	0.184
920	0.01627987	0.039215686
921	0.019750816	0.058823529
922	0	0
923	0.047757937	0.083333333
924	0.274002231	0.369565217
925	0.268903044	0.333333333
926	0.213888889	0.277777778
927	0.215202225	0.307971014
928	0.158002976	0.231770833
929	0.25255102	0.303571429
930	0.200730305	0.266666667
931	0.015758532	0.023612751
932	0.091168859	0.145121951
933	0.073940448	0.133333333
934	0.155009616	0.245614035
935	0.129586941	0.193548387
936	0.007037244	0.014492754
937	0	0
938	0.047924479	0.083333333
939	0	0
940	0.082777334	0.166666667
941	0.132677871	0.222222222
942	0.044878985	0.080357143
943	0.052534727	0.083333333
944	0.051252617	0.114130435
945	0.048148063	0.083333333
946	0	0
947	0.243314975	0.31085044
948	0.380976431	0.444444444
949	0.172918666	0.266666667
950	0.096200088	0.162337662
951	0.052819425	0.117117117
952	0.091975309	0.133333333
953	0.143836719	0.230769231
954	0.041058653	0.104166667
955	0.053799298	0.1
956	0.263598914	0.366666667
957	0.007398057	0.012684989
958	0.098937321	0.137566138
959	0.330933961	0.388429752
960	0.087805847	0.173126615
961	0.09535436	0.181818182
962	0.103839286	0.15
963	0.083196331	0.181094527
964	0.223290598	0.307692308
965	0.022295884	0.068027211
966	0.129789449	0.208395802
967	0.273123754	0.368421053
968	0.134199888	0.225
969	0.210782376	0.3
970	0.009503113	0.033333333
971	0.0007636	0.003445306
972	0.24420863	0.306122449
973	0.370055536	0.484659091
974	0.237755102	0.3
975	0.271651427	0.368563686
976	0.074345438	0.132716049
977	0.055151465	0.122641509
978	0.418617575	0.5
979	0.106483032	0.192307692
980	0.129519688	0.195488722
981	0.025830281	0.051282051
982	0.09713032	0.136165577
983	0.056843034	0.08
984	0.111667245	0.184615385
985	0.04519307	0.069105691
986	0.088757264	0.122093023
987	0	0
988	0.163528139	0.227272727
989	0.23371872	0.362068966
990	0.121901301	0.207407407
991	0.218892102	0.294117647
992	0.034243865	0.075
993	0.169846175	0.25708502
994	0.351998868	0.408950617
995	0.214873951	0.296296296
996	0.012567802	0.046296296
997	0.025105528	0.073170732
998	0.133027045	0.21577381
999	0.089749702	0.147727273
1000	0.057716049	0.083333333
1001	0.201066391	0.248120301
1002	0.093367468	0.130434783
1003	0.045362647	0.06763285
1004	0.110413347	0.133333333
1005	0.049904502	0.107692308
1006	0.026366006	0.068965517
1007	0.114671997	0.136363636
1008	0.003226223	0.023228804
1009	0.110956808	0.177884615
1010	0.286670458	0.371900826
1011	0.087750504	0.15
1012	0.228571429	0.266666667
1013	0.487864689	0.576923077
1014	0.05836309	0.08
1015	0.037313544	0.05
1016	0.07232	0.141975309
1017	0	0
1018	0.027680776	0.05
1019	0.322745436	0.384615385
1020	0.031810714	0.079787234
1021	0.702629717	0.757650951
1022	0.30901633	0.404444444
1023	0.181169321	0.25210084
1024	0.208845899	0.283333333
1025	0.034236126	0.092105263
1026	0.025163168	0.052564511
1027	0.062424616	0.137254902
1028	0	0
1029	0	0
1030	0	0
1031	0.114974925	0.174285714
1032	0.101942978	0.147959184
1033	0.045444247	0.065217391
1034	0.727272727	0.727272727
1035	0.199028648	0.297222222
1036	0.225765306	0.25
1037	0	0
1038	0.042250612	0.085470085
1039	0.166666667	0.25
1040	0.126570738	0.211180124
1041	0.092433523	0.116161616
1042	0.313901118	0.413793103
1043	0.006922455	0.011116947
1044	0.079290154	0.153846154
1045	0.031781161	0.047619048
1046	0	0
1047	0.051290591	0.117647059
1048	0.126046176	0.181818182
1049	0.246055597	0.303030303
1050	0.120947571	0.181818182
1051	0.320855319	0.375776398
1052	0.41469697	0.477272727
1053	0.005969464	0.01
1054	0.123063314	0.187301587
1055	0.242831983	0.315705128
1056	0.113847419	0.145833333
1057	0.38483965	0.448979592
1058	0	0
1059	0.25308642	0.277777778
1060	0.16891593	0.25
1061	0.121904762	0.142857143
1062	0.043059933	0.10989011
1063	0.009067273	0.027777778
1064	0.248571429	0.285714286
1065	0.091666667	0.133333333
1066	0.06940588	0.09672619
1067	0.01371706	0.032967033
1068	0.043430335	0.083333333
1069	0.141133438	0.212121212
1070	0.35	0.4
1071	0.002542912	0.013986014
1072	0.316227536	0.401234568
1073	0	0
1074	0.169994767	0.215384615
1075	0.360416667	0.4
1076	0	0
1077	0.242292476	0.319327731
1078	0.333333333	0.361111111
1079	0	0
1080	0	0
1081	0	0
1082	0.342626771	0.407894737
1083	0	0
1084	0.000289334	0.001508296
1085	0.225525196	0.285714286
1086	0.175364385	0.257142857
1087	0	0
1088	0	0
1089	0	0
1090	0	0
1091	0.096375661	0.15
1092	0.089671089	0.137931034
1093	0.158116883	0.218181818
1094	0	0
1095	0.34448811	0.423529412
1096	0	0
1097	0.144500112	0.202380952
1098	0.022312587	0.057692308
1099	0	0
1100	0	0
1101	0.190230343	0.264705882
1102	0.090784024	0.153846154
1103	0.146572872	0.181818182
1104	0.127486772	0.2
1105	0.044054789	0.078947368
1106	0.161770318	0.233082707
1107	0.212283272	0.25
1108	0.145642552	0.192307692
1109	0	0
1110	0	0
1111	0.005188641	0.0125
1112	0.063809524	0.095238095
1113	0.199353322	0.266666667
1114	0.168178382	0.222222222
1115	0	0
1116	0.507936508	0.518518519
1117	0.062072329	0.138888889
1118	0.583333333	0.583333333
1119	0.137817369	0.208333333
1120	0.004383354	0.010822511
1121	0.052508051	0.092307692
1122	0.135802469	0.203703704
1123	0.133474877	0.216962525
1124	0.004365601	0.01
1125	0.082111439	0.160125589
1126	0	0
1127	0.43132285	0.5
1128	0.144411773	0.196078431
1129	0.115749142	0.184615385
1130	0	0
1131	0	0
1132	0.146938776	0.257142857
1133	0.261509049	0.364285714
1134	0.237386381	0.288461538
1135	0	0
1136	0.180150615	0.314814815
1137	0	0
1138	0	0
1139	0	0
1140	0	0
1141	0.247351083	0.343402226
1142	0	0
1143	0	0
1144	0	0
1145	0.07654682	0.130909091
1146	0.011063676	0.027777778
1147	0	0
1148	0	0
1149	0.089333333	0.133333333
1150	0.124929663	0.160416667
1151	0	0
1152	0	0
1153	0.110131903	0.127503852
1154	0.303426381	0.419299377
1155	0.038786041	0.085714286
1156	0.099937411	0.187878788
1157	0	0
1158	0	0
1159	0.046708329	0.1
1160	0.648	0.72
1161	0.073744889	0.125
1162	0	0
1163	0	0
1164	0	0
1165	0.002398847	0.006644518
1166	0.048600289	0.090909091
1167	0	0
1168	0.333333333	0.333333333
1169	0.23925569	0.289473684
1170	0.333333333	0.333333333
1171	0	0
1172	0	0
1173	0.104951799	0.218253968
1174	0	0
1175	0.148148148	0.222222222
1176	0	0
1177	0	0
1178	0	0
1179	0	0
1180	0.098888889	0.166666667
1181	0	0
1182	0.197916667	0.25
1183	0	0
1184	0	0
1185	0	0
1186	0	0
1187	0	0
1188	0	0
1189	0	0
1190	0.025340136	0.05
1191	0.105977728	0.164502165
1192	0	0
1193	0	0
1194	0.107407407	0.185185185
1195	0.524781341	0.612244898
1196	0.008680556	0.034722222
1197	0	0
1198	0.048600289	0.090909091
1199	0.047049864	0.090909091
1200	0.048600289	0.090909091
1201	0.074857927	0.126984127
1202	0	0
1203	0.090587632	0.142307692
1204	0	0
1205	0.053460317	0.1
1206	0	0
1207	0.05175485	0.1
1208	0	0
1209	0	0
1210	0	0
1211	0	0
1212	0	0
1213	0.28125	0.375
1214	0.23925569	0.289473684
1215	0.048600289	0.090909091
1216	0	0
1217	0	0
1218	0.035654707	0.083333333
1219	0	0
1220	0.047049864	0.090909091
1221	0	0
1222	0	0
1223	0.048600289	0.090909091
1224	0.048600289	0.090909091
1225	0.048474702	0.083333333
1226	0.043129042	0.083333333
1227	0.128961143	0.178308824
1228	0	0
1229	0.047049864	0.090909091
1230	0.005324723	0.016666667
1231	0.5	0.5
1232	0	0
1233	0	0
1234	0	0
1235	0.233315445	0.311688312
1236	0.29	0.333333333
1237	0	0
1238	0.033320739	0.063492063
1239	0.05175485	0.1
1240	0.233315445	0.311688312
1241	0.025340136	0.05
1242	0.067372134	0.114285714
1243	0	0
1244	0	0
1245	0.048600289	0.090909091
1246	0	0
1247	0	0
1248	0.019404021	0.047619048
1249	0	0
1250	0	0
1251	0	0
1252	0.5	0.5
1253	0.130457198	0.208333333
1254	0	0
1255	0	0
1256	0.011283287	0.027777778
1257	0.115314641	0.153846154
1258	0	0
1259	0.11474855	0.164285714
1260	0.115314641	0.153846154
1261	0.008900462	0.018518519
1262	0.467235554	0.593112245
1263	0.135774615	0.22875817
1264	0.090001487	0.160427807
1265	0.06337479	0.098113208
1266	0.06337479	0.098113208
1267	0.058221865	0.088235294
1268	0.061773075	0.115384615
1269	0.180753968	0.266666667
1270	0.13211252	0.206730769
1271	0.100151459	0.156565657
1272	0.107307536	0.169278997
1273	0.149884123	0.222222222
1274	0.0999621	0.157407407
1275	0.165084227	0.243076923
1276	0.025757576	0.057142857
1277	0.034605134	0.061403509
1278	0	0
1279	0	0
1280	0.186440212	0.243589744
1281	0	0
1282	0.052605662	0.079365079
1283	0	0
1284	0.070822668	0.101809955
1285	0.048600289	0.090909091
1286	0.048600289	0.090909091
1287	0.106735671	0.142045455
1288	0	0
1289	0	0
1290	0.048600289	0.090909091
1291	0.0625	0.125
1292	0.101580087	0.181818182
1293	0	0
1294	0	0
1295	0	0
1296	0.044540124	0.096296296
1297	0.03344282	0.068376068
1298	0	0
1299	0.048600289	0.090909091
1300	0	0
1301	0.384	0.48
1302	0.222222222	0.333333333
1303	0.089333333	0.133333333
1304	0.05175485	0.1
1305	0	0
1306	0	0
1307	0	0
1308	0	0
1309	0.091666667	0.133333333
1310	0	0
1311	0.1875	0.25
1312	0	0
1313	0.025278391	0.042105263
1314	0.1	0.133333333
1315	0	0
1316	0.23925569	0.289473684
1317	0.05361932	0.12
1318	0.117911793	0.19047619
1319	0.025340136	0.05
1320	0.075801749	0.142857143
1321	0.267579401	0.302631579
1322	0.302551234	0.44
1323	0.059246141	0.083333333
1324	0	0
1325	0	0
1326	0.064349206	0.1
1327	0	0
1328	0	0
1329	0.062474273	0.126984127
1330	0.001671415	0.005128205
1331	0.027982804	0.055555556
1332	0.5	0.5
1333	0.129591837	0.1875
1334	0	0
1335	0	0
1336	0	0
1337	0.108640481	0.166666667
1338	0.086561392	0.157894737
1339	0	0
1340	0.078781834	0.12037037
1341	0	0
1342	0.021536089	0.048109966
1343	0.062831523	0.095238095
1344	0.024567521	0.0625
1345	0.031876615	0.05952381
1346	0	0
1347	0	0
1348	0.012935786	0.033333333
1349	0	0
1350	0.5	0.5
1351	0.055034014	0.1
1352	0	0
1353	0.025701757	0.040322581
1354	0.059041311	0.095238095
1355	0.053990734	0.086956522
1356	0	0
1357	0.051174199	0.08974359
1358	0.075651035	0.125
1359	0.097367746	0.138888889
1360	0.038091466	0.0625
1361	0.004357416	0.010869565
1362	0.022660453	0.031746032
1363	0.117059484	0.145454545
1364	0.122653412	0.17
1365	0	0
1366	0	0
1367	0.029993072	0.08
1368	0.037324305	0.077419355
1369	0.128463413	0.192307692
1370	0.005858586	0.02020202
1371	0.138148755	0.206521739
1372	0	0
1373	0.044483643	0.066361556
1374	0.014857375	0.035714286
1375	0.005106476	0.019607843
1376	0.021969697	0.045454545
1377	0	0
1378	0.061607143	0.111111111
1379	0.530612245	0.541666667
1380	0.054678206	0.1
1381	0.016157844	0.04137931
1382	0.004800389	0.010416667
1383	0.284282748	0.362132353
1384	0.124106666	0.149659864
1385	0	0
1386	0.078601085	0.14957265
1387	0.22008809	0.291304348
1388	0.019361407	0.034883721
1389	0.039743413	0.071428571
1390	0.028047948	0.058823529
1391	0.147448151	0.215661104
1392	0.077648611	0.128888889
1393	0	0
1394	0	0
1395	0.087778403	0.137931034
1396	0.028438958	0.068548387
1397	0.104168541	0.136
1398	0.020650944	0.044444444
1399	0.04205719	0.0625
1400	0.084087945	0.142857143
1401	0	0
1402	0.077141233	0.111111111
1403	0.052516289	0.087912088
1404	0.138849141	0.193103448
1405	0	0
1406	0.019124998	0.044444444
1407	0.115208814	0.178571429
1408	0	0
1409	0	0
1410	0.062599837	0.111111111
1411	0.137358331	0.222857143
1412	0	0
1413	0.089154403	0.141176471
1414	0	0
1415	0.034731861	0.067460317
1416	0.242332545	0.308300395
1417	0.030288653	0.066666667
1418	0.006390705	0.011111111
1419	0.04547	0.083333333
1420	0	0
1421	0.079722619	0.131313131
1422	0.017700581	0.031034483
1423	0.1726901	0.238095238
1424	0.17180957	0.238095238
1425	0	0
1426	0	0
1427	0.021621562	0.039215686
1428	0.166835361	0.231111111
1429	0.05118151	0.093023256
1430	0.113803861	0.208333333
1431	0.128940756	0.184615385
1432	0.01871486	0.04
1433	0.139049575	0.210526316
1434	0.021225356	0.033333333
1435	0.07277249	0.137931034
1436	0.092323094	0.161538462
1437	0.010205998	0.021978022
1438	0.071508042	0.146050671
1439	0	0
1440	0.03315342	0.071428571
1441	0.050575196	0.083333333
1442	0.162202381	0.222222222
1443	0	0
1444	0.217633184	0.3125
1445	0	0
1446	0.050358294	0.078853047
1447	0.344494048	0.377777778
1448	0.190569027	0.246153846
1449	0.004339747	0.010869565
1450	0	0
1451	0.023556999	0.045454545
1452	0	0
1453	0.140574951	0.175438596
1454	0.192845032	0.277777778
1455	0	0
1456	0.0036128	0.011111111
1457	0.105753953	0.142857143
1458	0.128522838	0.178571429
1459	0.194936661	0.261904762
1460	0.089236723	0.138888889
1461	0	0
1462	0.238382913	0.3125
1463	0.096053792	0.166666667
1464	0.008713624	0.016666667
1465	0.031981522	0.05952381
1466	0.002381474	0.007142857
1467	0.03387596	0.0546875
1468	0.101578697	0.184615385
1469	0	0
1470	0.145151511	0.227272727
1471	0.099782734	0.117647059
1472	0.062821869	0.1
1473	0.023944436	0.05
1474	0.089483561	0.111323459
1475	0.040135482	0.055555556
1476	0.126622664	0.188888889
1477	0.055847404	0.115384615
1478	0.024259259	0.041666667
1479	0.072837302	0.125
1480	0.119152838	0.171428571
1481	0	0
1482	0.252138448	0.3
1483	0	0
1484	0	0
1485	0.015407218	0.034285714
1486	0.031966522	0.079365079
1487	0	0
1488	0.01694118	0.025974026
1489	0.056256574	0.095238095
1490	0.044037338	0.077922078
1491	0	0
1492	0.057297107	0.111111111
1493	0	0
1494	0.051926135	0.081081081
1495	0.225811563	0.289855072
1496	0.046076695	0.079365079
1497	0.072632573	0.12244898
1498	0.113346147	0.193548387
1499	0	0
1500	0.172222222	0.25
1501	0	0
1502	0	0
1503	0.014903608	0.043478261
1504	0.079346284	0.139037433
1505	0.055740741	0.083333333
1506	0.038091466	0.0625
1507	0	0
1508	0.117791905	0.191489362
1509	0.016334862	0.04137931
1510	0.319981793	0.403846154
1511	0	0
1512	0	0
1513	0.129018851	0.197802198
1514	0.013702	0.027777778
1515	0	0
1516	0.050315425	0.076923077
1517	0.041282584	0.065934066
1518	0	0
1519	0.037870994	0.068181818
1520	0.00701459	0.022727273
1521	0.032563742	0.0625
1522	0	0
1523	0.071668736	0.125
1524	0.080901529	0.125
1525	0.221978185	0.30952381
1526	0.022010878	0.08
1527	0.144563492	0.2
1528	0.11540404	0.142857143
1529	0	0
1530	0.091393159	0.142857143
1531	0.027112332	0.051282051
1532	0.077940041	0.114285714
1533	0.008914304	0.016806723
1534	0.105501322	0.159090909
1535	0.050925072	0.083333333
1536	0.050916939	0.1
1537	0.049855114	0.090225564
1538	0.014915874	0.025454545
1539	0.007551423	0.023809524
1540	0.085949611	0.105555556
1541	0.110868607	0.166666667
1542	0.172780699	0.25
1543	0.003114187	0.017647059
1544	0.111874281	0.172413793
1545	0.20951472	0.285714286
1546	0.196564225	0.254545455
1547	0.026744034	0.053571429
1548	0.11374927	0.200716846
1549	0.076881657	0.138888889
1550	0.004952009	0.00974026
1551	0.09164243	0.151515152
1552	0.036476371	0.071428571
1553	0	0
1554	0.090806878	0.111111111
1555	0.040133048	0.065934066
1556	0	0
1557	0	0
1558	0.07381019	0.1
1559	0.013917568	0.0273794
1560	0.023828013	0.051282051
1561	0.140933404	0.203007519
1562	0.076068623	0.106666667
1563	0.072425925	0.119047619
1564	0.143749619	0.243209877
1565	0.076661091	0.125
1566	0.076762772	0.101010101
1567	0.087921457	0.128787879
1568	0	0
1569	0.017135373	0.031746032
1570	0.068023679	0.102564103
1571	0.084920635	0.142857143
1572	0	0
1573	0.302056277	0.38961039
1574	0.002666667	0.013333333
1575	0.059445123	0.114285714
1576	0.096452991	0.153846154
1577	0.068384354	0.107142857
1578	0.030142906	0.065789474
1579	0.021382596	0.037634409
1580	0.040783016	0.0625
1581	0	0
1582	0.043360755	0.071428571
1583	0.079259259	0.111111111
1584	0.023726353	0.053295933
1585	0.042603586	0.065972222
1586	0.003579551	0.010526316
1587	0.019464871	0.046153846
1588	0.053501865	0.083333333
1589	0.096949858	0.141666667
1590	0.022427249	0.041666667
1591	0.031908273	0.055555556
1592	0	0
1593	0.007738654	0.018181818
1594	0.042953344	0.071428571
1595	0.005287593	0.011904762
1596	0.031481481	0.066666667
1597	0.017049781	0.029411765
1598	0	0
1599	0.147521373	0.208333333
1600	0.179580135	0.25862069
1601	0.00899609	0.018518519
1602	0.08262484	0.147058824
1603	0	0
1604	0	0
1605	0	0
1606	0.154925757	0.218855219
1607	0.038583047	0.061538462
1608	0.097305803	0.171428571
1609	0.260700256	0.30976431
1610	0.159927992	0.222222222
1611	0.06056661	0.1
1612	0.071303801	0.105263158
1613	0	0
1614	0.073844526	0.133333333
1615	0.026776958	0.039215686
1616	0	0
1617	0.087035927	0.138888889
1618	0.14285265	0.222222222
1619	0.343144842	0.398148148
1620	0.008312409	0.01875
1621	0.044492785	0.077922078
1622	0.057067468	0.094117647
1623	0	0
1624	0.229208035	0.297142857
1625	0.056510412	0.105263158
1626	0.044861549	0.078947368
1627	0.219083839	0.271604938
1628	0.009504415	0.013238771
1629	0.046134354	0.081632653
1630	0.059776697	0.125
1631	0.026095238	0.07
1632	0.01861514	0.041666667
1633	0.144276953	0.214285714
1634	0.141083591	0.2
1635	0.003754951	0.016393443
1636	0.043519657	0.066666667
1637	0.056581644	0.120646766
1638	0.138814301	0.204081633
1639	0.098985222	0.128571429
1640	0.045313131	0.08
1641	0.047254771	0.104166667
1642	0.008556548	0.023809524
1643	0	0
1644	0.035486536	0.065789474
1645	0.079259259	0.111111111
1646	0.001538462	0.007692308
1647	0.015466264	0.028571429
1648	0	0
1649	0.105887658	0.168831169
1650	0	0
1651	0.002476608	0.008888889
1652	0.146548556	0.200854701
1653	0.009767511	0.02173913
1654	0.05104651	0.105263158
1655	0.119522453	0.166666667
1656	0.056726838	0.096153846
1657	0.075396825	0.095238095
1658	0.543209877	0.55
1659	0	0
1660	0	0
1661	0.005858586	0.02020202
1662	0.167717996	0.218181818
1663	0.438779813	0.541666667
1664	0.261694223	0.320512821
1665	0.013840525	0.035714286
1666	0.058768998	0.1
1667	0.300458196	0.366071429
1668	0.204305672	0.26969697
1669	0.238122518	0.315789474
1670	0.084920635	0.142857143
1671	0.03898687	0.074074074
1672	0.086150454	0.133333333
1673	0.076593516	0.122222222
1674	0.094906427	0.142633229
1675	0.047416901	0.081632653
1676	0.205758562	0.272727273
1677	0.050806788	0.096
1678	0.048373223	0.066860465
1679	0	0
1680	0.207708899	0.3
1681	0.0297893	0.051282051
1682	0.000417029	0.002717391
1683	0.204390391	0.274509804
1684	0.045855914	0.104166667
1685	0.29957856	0.36
1686	0.156922425	0.226190476
1687	0.058211856	0.095238095
1688	0	0
1689	0.15408269	0.186868687
1690	0.302056277	0.38961039
1691	0	0
1692	0.074893373	0.111111111
1693	0.067043326	0.105263158
1694	0.045979868	0.074534161
1695	0.013698736	0.022988506
1696	0.042651099	0.076923077
1697	0.029105928	0.047619048
1698	0.065272101	0.09375
1699	0.118356521	0.180451128
1700	0.112897668	0.166666667
1701	0.076005756	0.142857143
1702	0.098629693	0.151111111
1703	0.17611708	0.232804233
1704	0.057617933	0.092226614
1705	0.042569303	0.075
1706	0.043360755	0.071428571
1707	0.07536664	0.138888889
1708	0	0
1709	0.09375	0.166666667
1710	0.023946295	0.039215686
1711	0	0
1712	0	0
1713	0.071474377	0.113636364
1714	0.078126268	0.09375
1715	0.043444865	0.083333333
1716	0.184967339	0.2625
1717	0	0
1718	0	0
1719	0.120377026	0.183982684
1720	0.105864809	0.166666667
1721	0.030830501	0.06
1722	0.067901235	0.111111111
1723	0.038779762	0.066666667
1724	0.022126012	0.047619048
1725	0.137605392	0.19047619
1726	0.022486291	0.041778976
1727	0.001749441	0.003527337
1728	0.26808804	0.315789474
1729	0.022607852	0.033333333
1730	0	0
1731	0.082725166	0.142857143
1732	0	0
1733	0.095103227	0.15625
1734	0.121039996	0.181034483
1735	0.139992652	0.238095238
1736	0	0
1737	0.236477411	0.307692308
1738	0	0
1739	0	0
1740	0	0
1741	0.237312338	0.290123457
1742	0.076867244	0.138888889
1743	0.160714286	0.214285714
1744	0.165091657	0.222222222
1745	0.021340858	0.041666667
1746	0.038600742	0.059440559
1747	0.003130315	0.010204082
1748	0.086400992	0.12109375
1749	0.023013087	0.066951567
1750	0.011633925	0.03030303
1751	0.048591343	0.075757576
1752	0.059233288	0.1
1753	0.045275888	0.074074074
1754	0.014249865	0.02955665
1755	0	0
1756	0.055450972	0.078571429
1757	0.102113244	0.168831169
1758	0.051352259	0.096153846
1759	0.00097597	0.004048583
1760	0.148383191	0.208333333
1761	0.001360544	0.00952381
1762	0.169714842	0.257142857
1763	0.16425514	0.25
1764	0.022818154	0.046153846
1765	0	0
1766	0.058809524	0.1
1767	0.054448428	0.083333333
1768	0.050575397	0.066666667
1769	0	0
1770	0.052021325	0.111111111
1771	0.015962291	0.030075188
1772	0.005542851	0.012903226
1773	0.060741668	0.1
1774	0.03253716	0.045454545
1775	0	0
1776	0.112390566	0.182222222
1777	0.099514954	0.171428571
1778	0.055833333	0.083333333
1779	0.112079806	0.144736842
1780	0	0
1781	0.035823479	0.058823529
1782	0.012009419	0.025641026
1783	0.073852402	0.119047619
1784	0	0
1785	0.043360755	0.071428571
1786	0.069308036	0.125
1787	0	0
1788	0.02281326	0.03125
1789	0.302056277	0.38961039
1790	0.011908069	0.027777778
1791	0.012977493	0.027777778
1792	0.002542912	0.013986014
1793	0.036961027	0.055555556
1794	0.075883859	0.12
1795	0	0
1796	0	0
1797	0.344846899	0.4
1798	0.098418202	0.137700535
1799	0.021517156	0.044444444
1800	0	0
1801	0.198512596	0.252525253
1802	0	0
1803	0.102595982	0.132387707
1804	0.069533985	0.115789474
1805	0.00625	0.025
1806	0.074416333	0.12244898
1807	0.020763733	0.036324786
1808	0.043108452	0.095238095
1809	0.11181257	0.151515152
1810	0.092822687	0.133333333
1811	0.010878651	0.023809524
1812	0.019826874	0.037037037
1813	0.143405342	0.196078431
1814	0	0
1815	0.061583717	0.097777778
1816	0.074153439	0.12
1817	0.085027889	0.125
1818	0	0
1819	0.048590263	0.090909091
1820	0.031605195	0.05
1821	0.180091734	0.228571429
1822	0	0
1823	0	0
1824	0	0
1825	0	0
1826	0.045340221	0.077777778
1827	0.113930658	0.15530303
1828	0.037842977	0.058823529
1829	0.267997945	0.326190476
1830	0	0
1831	0.093900415	0.157894737
1832	0.10631621	0.155555556
1833	0.204626537	0.288888889
1834	0.152763011	0.207407407
1835	0.026385739	0.047619048
1836	0	0
1837	0	0
1838	0.087475964	0.138888889
1839	0.125062314	0.171428571
1840	0.249263383	0.308333333
1841	0	0
1842	0	0
1843	0.030511091	0.03968254
1844	0.011903678	0.025
1845	0.036054422	0.0625
1846	0.089541065	0.154761905
1847	0.120702063	0.188888889
1848	0.095343988	0.142857143
1849	0.036063197	0.071428571
1850	0.022062032	0.047619048
1851	0.123547379	0.2
1852	0.045918758	0.0825
1853	0.086344115	0.130434783
1854	0.028130451	0.041666667
1855	0	0
1856	0.025566218	0.060606061
1857	0.078756507	0.118421053
1858	0.128213404	0.188888889
1859	0.042777778	0.083333333
1860	0.026569665	0.05
1861	0.021960209	0.037037037
1862	0.287608393	0.372807018
1863	0.051416297	0.073863636
1864	0.016546791	0.037037037
1865	0.058270776	0.087412587
1866	0	0
1867	0.149803465	0.20952381
1868	0.043360755	0.071428571
1869	0.030375998	0.051282051
1870	0.039963704	0.064516129
1871	0	0
1872	0.015180809	0.026315789
1873	0.048148148	0.083333333
1874	0	0
1875	0.213099888	0.277056277
1876	0.078726546	0.142857143
1877	0.117791905	0.191489362
1878	0.077196711	0.111888112
1879	0.001984127	0.011904762
1880	0	0
1881	0.188578977	0.257142857
1882	0	0
1883	0.002594334	0.006666667
1884	0.091800275	0.133333333
1885	0.029002609	0.05952381
1886	0	0
1887	0	0
1888	0.228501156	0.28042328
1889	0.131383739	0.176870748
1890	0.133243949	0.180451128
1891	0.018129825	0.027777778
1892	0.070438763	0.1
1893	0.106650732	0.172413793
1894	0.011643891	0.02
1895	0.112491482	0.166666667
1896	0.013984003	0.037037037
1897	0.098115725	0.158730159
1898	0	0
1899	0.165816754	0.223684211
1900	0.156638066	0.223684211
1901	0	0
1902	0	0
1903	0.046055398	0.08
1904	0.084225051	0.119047619
1905	0.011744572	0.023809524
1906	0	0
1907	0.134016416	0.214285714
1908	0.063210544	0.12
1909	0.057505389	0.111111111
1910	0.034651508	0.083333333
1911	0.133042328	0.2
1912	0.134094715	0.177777778
1913	0	0
1914	0	0
1915	0.030450099	0.0625
1916	0.02987953	0.0625
1917	0.026687813	0.047337278
1918	0.122588384	0.153846154
1919	0.009291955	0.016731017
1920	0.15955593	0.2125
1921	0.082278483	0.144927536
1922	0.12803288	0.196428571
1923	0.055405026	0.085714286
1924	0.028096585	0.041666667
1925	0	0
1926	0.032108385	0.044444444
1927	0.125770526	0.153846154
1928	0.021975319	0.051948052
1929	0.031050729	0.057692308
1930	0	0
1931	0.056559097	0.071428571
1932	0.053995911	0.1
1933	0.196253242	0.256410256
1934	0.007607777	0.032967033
1935	0.122567362	0.194444444
1936	0	0
1937	0.038041217	0.068181818
1938	0.060044363	0.090909091
1939	0	0
1940	0.074429422	0.125
1941	0.5	0.5
1942	0.184781527	0.236111111
1943	0.047559524	0.083333333
1944	0.223873808	0.28959276
1945	0.214716181	0.25
1946	0	0
1947	0.045280966	0.083333333
1948	0.098745997	0.17
1949	0	0
1950	0.010105099	0.018518519
1951	0.094902769	0.147058824
1952	0.060526886	0.113300493
1953	0.087034632	0.136363636
1954	0.158503401	0.2
1955	0.048031334	0.085714286
1956	0.422619048	0.5
1957	0.024450271	0.036866359
1958	0.000260739	0.002998501
1959	0.135041692	0.214285714
1960	0.00736934	0.017857143
1961	0	0
1962	0.087034632	0.136363636
1963	0.074056459	0.111111111
1964	0.095513989	0.136363636
1965	0	0
1966	0.048160173	0.088235294
1967	0.009504415	0.013238771
1968	0.020912198	0.03125
1969	0.012615496	0.020833333
1970	0.04032875	0.072463768
1971	0	0
1972	0.063158926	0.088888889
1973	0.035921398	0.067183463
1974	0.026607652	0.044444444
1975	0.137106636	0.175438596
1976	0.047735638	0.083333333
1977	0.040683526	0.054347826
1978	0.058858537	0.088235294
1979	0	0
1980	0.044354222	0.075
1981	0.043064871	0.074074074
1982	0.082350937	0.119047619
1983	0.15959966	0.235294118
1984	0.001577909	0.01025641
1985	0.060963756	0.117647059
1986	0.00147929	0.009615385
1987	0.071655204	0.12244898
1988	0.028303155	0.0625
1989	0.055446429	0.1
1990	0.022427249	0.041666667
1991	0	0
1992	0.014240397	0.03030303
1993	0.002244259	0.003731343
1994	0.020005062	0.055555556
1995	0.141735537	0.194444444
1996	0.013621507	0.033333333
1997	0.164068383	0.222222222
1998	0.158161258	0.225
1999	0	0
2000	0.101427547	0.155844156
2001	0.038903565	0.058823529
2002	0.265529289	0.333333333
2003	0.035301139	0.060150376
2004	0.043855565	0.071794872
2005	0.115885246	0.166666667
2006	0.110554538	0.151515152
2007	0.105275965	0.161904762
2008	0.015466804	0.032608696
2009	0.111052836	0.153846154
2010	0.096373789	0.157894737
2011	0.013616616	0.035087719
2012	0.094725249	0.149068323
2013	0	0
2014	0	0
2015	0	0
2016	0.002857143	0.014285714
2017	0.089343292	0.13
2018	0.053988752	0.1
2019	0.034072717	0.05026455
2020	0	0
2021	0.029830586	0.051282051
2022	0.04839766	0.089912281
2023	0.068209363	0.136363636
2024	0.07277064	0.096
2025	0.135239978	0.214285714
2026	0	0
2027	0.046137579	0.103448276
2028	0	0
2029	0.036595954	0.066666667
2030	0.136072632	0.2
2031	0.045960987	0.113636364
2032	0.03125	0.083333333
2033	0.214239286	0.225
2034	0.073986258	0.108695652
2035	0	0
2036	0	0
2037	0.074447941	0.095652174
2038	0	0
2039	0.192894345	0.25
2040	0.060457001	0.083333333
2041	0.033176613	0.071428571
2042	0.000617284	0.005555556
2043	0	0
2044	0.101231655	0.1875
2045	0.069063488	0.125
2046	0.014855463	0.037037037
2047	0.012836889	0.035087719
2048	0	0
2049	0	0
2050	0.092399989	0.148148148
2051	0.13503702	0.215053763
2052	0.073678752	0.104166667
2053	0	0
2054	0.058211856	0.095238095
2055	0	0
2056	0	0
2057	0.189125098	0.263157895
2058	0.242396475	0.317171717
2059	0.034552143	0.064516129
2060	0.1252614	0.149122807
2061	0	0
2062	0.09493794	0.1625
2063	0.225844334	0.30952381
2064	0.08883754	0.128205128
2065	0.18861782	0.254901961
2066	0.046333181	0.083333333
2067	0.007505859	0.017751479
2068	0.156260927	0.21875
2069	0.025164342	0.045454545
2070	0.103444541	0.142857143
2071	0.020768578	0.053571429
2072	0.159779413	0.222222222
2073	0.088466387	0.1125
2074	0.06829563	0.108108108
2075	0.065640898	0.094252874
2076	0.077064108	0.124223602
2077	0	0
2078	0.240432462	0.296703297
2079	0.151175148	0.219047619
2080	0	0
2081	0.141819242	0.2
2082	0.000531686	0.003367003
2083	0	0
2084	0.302056277	0.38961039
2085	0	0
2086	0.099699722	0.15625
2087	0.053539943	0.071428571
2088	0.099708995	0.15
2089	0.009245506	0.025641026
2090	0.378080484	0.413461538
2091	0.102467314	0.166666667
2092	0.001164704	0.004032258
2093	0.29957856	0.36
2094	0.075806984	0.131818182
2095	0.058326118	0.090909091
2096	0.404465106	0.5
2097	0	0
2098	0.084026173	0.111111111
2099	0.011085332	0.027777778
2100	0.17459269	0.247933884
2101	0	0
2102	0.033977072	0.066666667
2103	0.15093795	0.205278592
2104	0.139416804	0.193181818
2105	0.067707226	0.111111111
2106	0.067043326	0.105263158
2107	0.139416804	0.193181818
2108	0.065062826	0.111111111
2109	0	0
2110	0.062821869	0.1
2111	0.019335015	0.035714286
2112	0.054245587	0.089285714
2113	0.069308036	0.125
2114	0.040755814	0.083426029
2115	0.084913132	0.150735294
2116	0.26077882	0.331730769
2117	0.096960378	0.166666667
2118	0.050351474	0.071428571
2119	0	0
2120	0.022366183	0.033333333
2121	0	0
2122	0.250221811	0.313390313
2123	0.152410729	0.219387755
2124	0	0
2125	0.183136407	0.252525253
2126	0.322504644	0.37037037
2127	0.042627218	0.079365079
2128	0.017198983	0.028571429
2129	0.158234529	0.222857143
2130	0.035410175	0.046594982
2131	0.003616095	0.010752688
2132	0.08125	0.125
2133	0	0
2134	0.018440019	0.036111111
2135	0	0
2136	0.089336432	0.12987013
2137	0.0569161	0.111111111
2138	0.10621889	0.183673469
2139	0.086198783	0.136585366
2140	0.148341629	0.237762238
2141	0.051002135	0.104166667
2142	0.138533901	0.2
2143	0.120218418	0.189814815
2144	0.086047894	0.136363636
2145	0.098006971	0.142857143
2146	0.057370386	0.106382979
2147	0	0
2148	0.086404768	0.125356125
2149	0.284168635	0.380952381
2150	0.08125	0.125
2151	0	0
2152	0.331325958	0.391304348
2153	0.177120925	0.228571429
2154	0.164229635	0.235
2155	0.010772723	0.026315789
2156	0.000935673	0.007017544
2157	0.046107332	0.074074074
2158	0.02586474	0.050420168
2159	0	0
2160	0.228571429	0.3
2161	0.160665083	0.203703704
2162	0.011143542	0.022222222
2163	0	0
2164	0.262276786	0.357142857
2165	0	0
2166	0.122616966	0.185185185
2167	0.167167208	0.204545455
2168	0.124358974	0.153846154
2169	0.110884354	0.142857143
2170	0.036347463	0.063492063
2171	0	0
2172	0.056517588	0.116666667
2173	0	0
2174	0	0
2175	0.145188808	0.217592593


==> data/full.csv <==
n	a	m
1	0.003249943	0.012999773
2	0.012411468	0.210994959
3	0.009071265	0.126997709
4	0.004699677	0.187987089
5	0.002143485	0.030008793
6	0.01171978	0.292994499
7	0.897236056	16.150249
8	0.002125442	0.017003536
9	0.011571339	0.242998123
10	0.003000021	0.018000126
11	0.001666506	0.009999037
12	0.002250135	0.00900054
13	0.005499706	0.087995291
14	0.006073793	0.163992405
15	0.011170632	0.457995892
16	0.846522494	16.08392739
17	0.010999759	0.065998554
18	0.003380968	0.071000338
19	0.005999954	0.275997877
20	0.006612878	0.204999208
21	0.899181578	16.1852684
22	0.006999195	0.027996778
23	0.004625022	0.111000538
24	0.005111165	0.046000481
25	0.034499466	0.137997866
26	0.004074008	0.109998226
27	0.006384599	0.248999357
28	0.002000038	0.0260005
29	0.011799812	0.058999062
30	0.0150009	0.045002699
31	0.010499805	0.083998442
32	0.002332687	0.006998062
33	0.002181552	0.023997068
34	0.016856738	0.235994339
35	0.073277103	3.956963539
36	0.00849998	0.11899972
37	0.001585674	0.007928371
38	0.005111085	0.045999765
39	0.005571399	0.272998571
40	0.002888918	0.026000261
41	0.000666777	0.002000332
42	0.009000699	0.054004192
43	0.000998735	0.000998735
44	0.017666684	0.159000158
45	0.002833247	0.016999483
46	0.04904952	0.98099041
47	0.0075833	0.090999603
48	0.003176044	0.053992748
49	0.013681668	0.902990103
50	0.002500251	0.040004015
51	0.003166437	0.018998623
52	0.003384572	0.043999434
53	0.005133208	0.153996229
54	0.026069464	1.120986938
55	0.002916475	0.034997702
56	0.835278712	15.87029552
57	0.004764739	0.081000566
58	0.003272598	0.035998583
59	0.002142804	0.014999628
60	0.343496601	2.060979605
61	0.002665877	0.015995264
62	0.027853378	1.141988516
63	0.002555503	0.022999525
64	0.003615306	0.046998978
65	0.002599748	0.03899622
66	0.004107978	0.151995182
67	0.005952426	0.125000954
68	0.002714668	0.019002676
69	0.003999778	0.027998447
70	0.004487142	0.174998522
71	0.003666669	0.088000059
72	0.007633249	0.228997469
73	0.003444327	0.030998945
74	0.001000881	0.003002644
75	0.01049912	0.083992958
76	3.3151443	46.41202021
77	0.006882322	0.350998402
78	0.00799996	0.151999235
79	0.003105339	0.059001446
80	0.003538499	0.046000481
81	0.003954508	0.086999178
82	0.004000425	0.024002552
83	0.003270686	0.013082743
84	0.015136186	1.997976542
85	0.002799988	0.013999939
86	0.000997782	0.000997782
87	0.001001835	0.001001835
88	0.002444241	0.021998167
89	0.002000075	0.026000977
90	0.001000166	0.001000166
91	0.002000928	0.004001856
92	0.001750052	0.007000208
93	0.007499993	0.029999971
94	0.001600027	0.008000135
95	0.00124979	0.004999161
96	0.001001358	0.001001358
97	0.003222267	0.174002409
98	0.017250657	0.138005257
99	0.003000816	0.009002447
100	0.003375053	0.027000427
101	0.001249731	0.004998922
102	0.003899988	0.116999626
103	0.005276006	0.153004169
104	0.002000604	0.01400423
105	0.001999935	0.011999607
106	0.001999537	0.011997223
107	0.001499534	0.002999067
108	0.001750231	0.007000923
109	0.001996994	0.001996994
110	0.00099802	0.00099802
111	0.000997305	0.000997305
112	0.000998974	0.000998974
113	0.006998658	0.013997316
114	0.029221906	0.26299715
115	0.003142834	0.021999836
116	0.003374681	0.053994894
117	0.0029413	0.050002098
118	0.002222591	0.020003319
119	0.000997543	0.000997543
120	0.22090441	30.70571303
121	0.250118196	2.000945568
122	0.003720131	0.093003273
123	0.001444552	0.013000965
124	0.00384209	0.072999716
125	0.002000093	0.002000093
126	0.002636584	0.029002428
127	0.005689654	0.164999962
128	0.005481367	0.147996902
129	0.006720765	0.288992882
130	0.007111179	0.064000607
131	0.004899931	0.04899931
132	0.004692316	0.122000217
133	0.000999689	0.000999689
134	0.007964241	0.445997477
135	0.004277335	0.076992035
136	0.002000054	0.012000322
137	0.00099802	0.00099802
138	0.001199961	0.005999804
139	0.00200069	0.004001379
140	0.001000404	0.002000809
141	0.001001596	0.001001596
142	0.0014284	0.009998798
143	0.001000404	0.002000809
144	0.000997543	0.000997543
145	0.024330775	0.072992325
146	0.004499753	0.05399704
147	0.001002789	0.001002789
148	0.000998735	0.000998735
149	0.003571681	0.025001764
150	0.002800369	0.014001846
151	0.000999928	0.000999928
152	0.000998259	0.000998259
153	0.00415802	0.07900238
154	0.000998497	0.000998497
155	0.001000643	0.001000643
156	0.016479816	0.823990822
157	0.001000007	0.003000021
158	0.000998974	0.000998974
159	0.000998497	0.000998497
160	0.001666625	0.004999876
161	0.003750145	0.045001745
162	0.204534851	13.09023046
163	0.002800035	0.014000177
164	0.003384865	0.044003248
165	0.003249988	0.051999807
166	0.003249824	0.025998592
167	0.001832922	0.010997534
168	0.000999451	0.000999451
169	0.002999496	0.014997482
170	0.003588101	0.060997725
171	0.000997543	0.000997543
172	0.01661098	0.298997641
173	0.00328568	0.022999763
174	0.007130353	0.163998127
175	0.003700233	0.037002325
176	0.001933527	0.029002905
177	0.002999973	0.014999866
178	0.000998735	0.000998735
179	0.001999935	0.005999804
180	0.002599955	0.012999773
181	0.00199995	0.009999752
182	0.004384444	0.056997776
183	0.001006603	0.001006603
184	0.000999689	0.000999689
185	0.00199995	0.009999752
186	0.003187418	0.050998688
187	0.004420012	0.106080294
188	0.001777649	0.01599884
189	0.016079803	0.803990126
190	0.001749277	0.006997108
191	0.002817696	0.030994654
192	0.003875047	0.124001503
193	0.005347635	0.122995615
194	0.001000583	0.004002333
195	0.004328529	0.077913523
196	0.002750039	0.055000782
197	0.002615782	0.034005165
198	0.002000196	0.014001369
199	0.003769068	0.048997879
200	0.004222141	0.075998545
201	0.003750026	0.06000042
202	0.001000166	0.001000166
203	0.00533398	0.01600194
204	0.001002073	0.001002073
205	0.008333233	0.299996376
206	0.000998497	0.000998497
207	0.005173953	0.119000912
208	0.00294123	0.050000906
209	0.002000511	0.008002043
210	0.003579077	0.068002462
211	0.000999451	0.000999451
212	0.001002073	0.001002073
213	0.005189161	0.191998959
214	0.001002312	0.001002312
215	0.001001835	0.001001835
216	0.000500679	0.001001358
217	0.001002073	0.001002073
218	0.000501394	0.001002789
219	0.00099802	0.00099802
220	0.001002312	0.001002312
221	0.000997543	0.000997543
222	0.005356984	0.149995565
223	0.001002789	0.001002789
224	0.001777755	0.015999794
225	0.000999928	0.000999928
226	0.001000404	0.001000404
227	0.013499928	0.404997826
228	0.001856327	0.012994289
229	0.001002312	0.001002312
230	0.003916959	0.047003508
231	0.000999212	0.000999212
232	0.00099802	0.00099802
233	0.004083385	0.098001242
234	0.000998497	0.000998497
235	0.001002073	0.001002073
236	0.001002073	0.001002073
237	0.001333396	0.004000187
238	0.003407399	0.091999769
239	0.002727205	0.029999256
240	0.004266516	0.063997746
241	0.002749801	0.021998405
242	0.015272422	0.167996645
243	0.00433286	0.051994324
244	0.002684355	0.051002741
245	0.006791562	0.325994968
246	0.013566629	0.406998873
247	0.001001358	0.001001358
248	0.023500025	0.188000202
249	0.067131758	0.469922304
250	0.005799802	0.086997032
251	0.047664864	5.386129618
252	0.005454486	0.119998693
253	0.00587986	0.146996498
254	0.007933219	0.118998289
255	0.003999892	0.067998171
256	0.00437924	0.126997948
257	0.034773819	1.077988386
258	0.002333264	0.027999163
259	0.003333145	0.029998302
260	0.009392046	0.47899437
261	0.003266716	0.04900074
262	0.053999424	2.105977535
263	0.002785887	0.039002419
264	0.002142685	0.029997587
265	0.001999987	0.035999775
266	0.008583248	0.308996916
267	0.003285601	0.068997622
268	0.01087499	0.695999384
269	0.004702574	0.173995256
270	0.003142289	0.021996021
271	0.006933212	0.103998184
272	0.226780104	5.215942383
273	0.008222196	0.147999525
274	0.0058156	0.220992804
275	0.005914382	0.207003355
276	0.004166583	0.099997997
277	0.00546545	0.316996098
278	0.008827325	0.255992413
279	0.00404761	0.0849998
280	0.007624902	0.243996859
281	0.009260706	0.212996244
282	0.002051967	0.043091297
283	0.005777703	0.103998661
284	0.006280117	0.314005852
285	0.007499969	0.29999876
286	0.005714246	0.159998894
287	0.145137975	6.240932941
288	0.004043351	0.092997074
289	0.005571408	0.155999422
290	0.010908972	0.119998693
291	0.002749979	0.043999672
292	0.00556512	0.255995512
293	0.007255199	0.340994358
294	0.005189238	0.19200182
295	0.021192111	0.550994873
296	0.005280066	0.132001638
297	0.008999996	0.287999868
298	0.012999829	0.493993521
299	0.002846241	0.037001133
300	0.009970567	0.338999271
301	0.002777775	0.049999952
302	0.004863587	0.10699892
303	0.108672931	14.67084575
304	0.005363508	0.117997169
305	0.002080441	0.002080441
306	0.008642384	0.120993376
307	0.012045308	0.264996767
308	0.003666608	0.054999113
309	0.0031428	0.021999598
310	0.009107575	0.591992378
311	0.00488483	0.127005577
312	0.007228736	0.253005743
313	0.004052551	0.076998472
314	0.046166086	1.384982586
315	0.006271128	0.369996548
316	0.002899456	0.02899456
317	0.016651958	1.914975166
318	0.005119772	0.127994299
319	0.006848418	0.451995611
320	0.003210331	0.060996294
321	0.004667004	0.028002024
322	0.002000137	0.022001505
323	0.009438527	0.537996054
324	0.003565249	0.082000732
325	0.01739003	0.712991238
326	0.006741901	0.208998919
327	0.006380038	0.319001913
328	0.03536378	1.520642519
329	0.001500082	0.01500082
330	0.008585922	0.248991728
331	0.003624976	0.028999805
332	0.011187747	0.179003954
333	0.009187385	0.587992668
334	0.006699856	0.200995684
335	0.008371374	0.292998075
336	0.01241674	0.149000883
337	0.003124639	0.04999423
338	0.012737086	0.242004633
339	0.029749823	0.594996452
340	0.013573265	1.017994881
341	0.010999946	0.64899683
342	0.038418185	3.3039639
343	0.013666515	0.368995905
344	0.003807728	0.099000931
345	0.004000028	0.036000252
346	0.027452577	1.454986572
347	0.006111026	0.109998465
348	0.01499985	0.65999341
349	0.014653293	1.479982615
350	0.007333235	0.197997332
351	0.304363358	18.26180148
352	0.003951474	0.075078011
353	0.00274986	0.021998882
354	0.005374904	0.300994635
355	0.009061443	0.588993788
356	0.003666838	0.022001028
357	0.00882046	0.343997955
358	0.003832777	0.022996664
359	0.006616513	0.396990776
360	0.007411676	0.125998497
361	0.004894759	0.093000412
362	0.002444373	0.021999359
363	0.01430528	0.514990091
364	0.002999716	0.053994894
365	0.004143045	0.087003946
366	0.005199945	0.103998899
367	0.004631444	0.087997437
368	0.004333476	0.052001715
369	0.013967645	0.432996988
370	0.005878638	0.288053274
371	0.009074837	0.362993479
372	0.02202225	3.919960499
373	0.015578835	0.295997858
374	0.006947172	0.263992548
375	0.007403558	0.422002792
376	0.003947358	0.074999809
377	0.008516116	0.527999163
378	0.003199968	0.079999208
379	0.003541648	0.084999561
380	0.002699924	0.026999235
381	0.052318715	2.458979607
382	0.007999738	0.071997643
383	0.007541666	0.180999994
384	0.004579168	0.087004185
385	0.005818085	0.063998938
386	0.039592098	1.068986654
387	0.018681629	0.821991682
388	0.002571515	0.018000603
389	0.002285719	0.032000065
390	0.00200057	0.004001141
391	0.003799856	0.075997114
392	0.012259679	0.612983942
393	0.005083263	0.182997465
394	0.002684091	0.050997734
395	0.008710441	0.330996752
396	0.022333051	0.73699069
397	0.007013667	0.5119977
398	0.015714229	0.989996433
399	0.006332695	0.075992346
400	0.00680471	0.27899313
401	0.00648125	0.174993753
402	0.014702468	0.543991327
403	0.004631268	0.087994099
404	0.008187334	0.39299202
405	0.001333574	0.016002893
406	0.007283318	0.436999083
407	0.002352743	0.039996624
408	0.022042021	0.705344677
409	0.017856999	1.12499094
410	0.002004862	0.004009724
411	0.044424427	1.776977062
412	0.002363638	0.026000023
413	0.007163681	0.394002438
414	0.006923008	0.449995518
415	0.005482608	0.158995628
416	0.004230536	0.054996967
417	0.004422885	0.114995003
418	0.006062388	0.096998215
419	0.012986596	0.973994732
420	0.016973836	1.306985378
421	0.005266603	0.078999043
422	0.007538612	0.098001957
423	0.023074961	0.922998428
424	0.053203951	2.340973854
425	0.004249513	0.033996105
426	0.010216088	0.377995253
427	0.005610983	0.100997686
428	0.002849877	0.056997538
429	0.014961931	1.58596468
430	0.002142668	0.029997349
431	0.007749811	0.123996973
432	0.007243761	0.296994209
433	0.002916873	0.03500247
434	0.002777709	0.02499938
435	0.007874578	0.062996626
436	0.029422677	0.764989614
437	0.025335538	3.470968723
438	0.00723304	0.216991186
439	0.002777603	0.024998426
440	0.001555469	0.013999224
441	0.003461443	0.08999753
442	0.004758416	0.137994051
443	0.016551437	0.479991674
444	0.020545027	0.451990604
445	0.006049871	0.241994858
446	0.002599974	0.064999342
447	0.004758827	0.138005972
448	0.003899693	0.07799387
449	0.00444452	0.040000677
450	0.002857259	0.040001631
451	0.003333516	0.03000164
452	0.028999408	0.173996449
453	0.002727227	0.029999495
454	0.005297935	0.249002934
455	0.0083749	0.267996788
456	0.003588031	0.060996532
457	0.014294141	1.515178919
458	0.003219664	0.051514626
459	0.008500547	0.280518055
460	0.004303781	0.176455021
461	0.003643688	0.06923008
462	0.004815615	0.062602997
463	0.010486849	0.608237267
464	0.005536781	0.094125271
465	0.012865221	0.656126261
466	0.00517213	0.160336018
467	0.005987103	0.311329365
468	0.006153712	0.239994764
469	0.00441195	0.075003147
470	0.01065378	0.276998281
471	0.002571412	0.035999775
472	0.003333314	0.049999714
473	0.003588214	0.060999632
474	0.004839764	0.120994091
475	0.003266573	0.048998594
476	0.027855023	2.116981745
477	0.009254185	0.545996904
478	0.002733008	0.040995121
479	0.002727248	0.029999733
480	0.014000297	0.08400178
481	0.002250671	0.009002686
482	0.00828205	0.322999954
483	0.010329226	1.063910246
484	0.010958175	0.262996197
485	0.007151987	0.328991413
486	0.007296253	0.196998835
487	0.003499883	0.048998356
488	0.004499876	0.08999753
489	0.005894887	0.11200285
490	0.05593801	2.740962505
491	0.00384593	0.049997091
492	0.00583352	0.105003357
493	0.003611181	0.065001249
494	0.009800076	0.098000765
495	0.007400036	0.111000538
496	0.0043125	0.207000017
497	0.018396283	1.066984415
498	0.005687445	0.090999126
499	0.016805406	1.008324385
500	0.004719954	0.117998838
501	0.003083269	0.036999226
502	0.013959724	0.851543188
503	0.016559715	0.413992882
504	0.009636255	0.529994011
505	0.021186948	0.338991165
506	0.003000164	0.04500246
507	0.008454388	0.278994799
508	0.009874701	0.078997612
509	0.006825996	0.156997919
510	0.016296078	0.439994097
511	0.003764545	0.063997269
512	0.004291495	0.102995872
513	0.005025521	0.195995331
514	0.01879731	1.484987497
515	0.009322205	0.288988352
516	0.011986249	0.874996185
517	0.004581999	0.306993961
518	0.002249792	0.035996675
519	3.21080025	57.79440451
520	0.003703585	0.099996805
521	0.0129576	0.336897612
522	0.004999562	0.094991684
523	0.021181578	0.931989431
524	0.007117285	0.120993853
525	0.002500057	0.005000114
526	0.005357095	0.074999332
527	0.008261709	0.346991777
528	0.002764898	0.047003269
529	0.003699636	0.036996365
530	0.002817934	0.030997276
531	0.003458331	0.082999945
532	0.00385734	0.054002762
533	0.00521669	0.313001394
534	0.004818175	0.264999628
535	0.016156678	0.823990583
536	0.002124995	0.01699996
537	0.019524993	0.64432478
538	0.028454412	0.625997066
539	0.007962418	0.636993408
540	0.002826079	0.064999819
541	0.006142565	0.171991825
542	0.007809378	0.163996935
543	0.003575744	0.117999554
544	0.007452798	0.394998312
545	0.004333165	0.077996969
546	0.016818155	0.739998817
547	0.006478092	0.148996115
548	0.00650013	0.312006235
549	0.004758522	0.13799715
550	0.005666676	0.238000393
551	0.003615751	0.122935534
552	0.018120968	0.597991943
553	0.003909046	0.042999506
554	0.003090989	0.034000874
555	0.041166345	0.493996143
556	0.008902364	0.36499691
557	0.006515536	0.416994333
558	0.009259171	0.249997616
559	0.005967686	0.184998274
560	0.002111276	0.019001484
561	0.003856897	0.026998281
562	0.003371314	0.117995977
563	0.078675873	2.674979687
564	0.012174854	0.973988295
565	0.003110992	0.027998924
566	0.001143251	0.008002758
567	0.002999714	0.041996002
568	0.014195349	1.887981415
569	0.001823566	0.031000614
570	0.006230715	0.242997885
571	0.053466225	0.80199337
572	0.012744543	0.59899354
573	0.016090729	0.707992077
574	0.007055216	0.126993895
575	0.002499878	0.019999027
576	0.005414649	0.222000599
577	0.008833309	0.105999708
578	0.001999378	0.009996891
579	0.006857123	0.191999435
580	0.005162014	0.190994501
581	0.004856984	0.10199666
582	1.10018843	16.50282645
583	0.003478092	0.079996109
584	0.007393989	0.244001627
585	0.004017131	0.232993603
586	0.005842033	0.110998631
587	0.003562465	0.056999445
588	0.034262808	0.650993347
589	0.002411856	0.041001558
590	0.036666234	0.329996109
591	0.003766521	0.112995625
592	0.015317337	0.811818838
593	0.033615006	0.302535057
594	0.012709251	0.355859041
595	0.00390619	0.046874285
596	0.013339175	0.60026288
597	0.005803506	0.05223155
598	0.012347276	0.543280125
599	0.021675873	0.54189682
600	0.005150846	0.14422369
601	0.004807781	0.081732273
602	0.001831484	0.018314838
603	0.090167316	6.041210175
604	0.015260942	0.488350153
605	0	0
606	0.003791022	0.037910223
607	0.00464141	0.143883705
608	0.008621716	0.34486866
609	0.008445687	0.228033543
610	0.004748149	0.052229643
611	0.002087688	0.020876884
612	2.871847868	22.97478294
613	0.004250288	0.034002304
614	0.098748475	0.789987803
615	0.094780913	12.60586143
616	0.00901238	0.720990419
617	0.004999895	0.124997377
618	0.00671647	0.402988195
619	0.007233206	0.216996193
620	0.018486281	1.367984772
621	0.008695571	0.19999814
622	0.017208025	0.825985193
623	0.003727255	0.12299943
624	0.5750811	13.22686529
625	0.00199969	0.02599597
626	0.0028886	0.077992201
627	0.012281276	0.393000841
628	0.002999703	0.026997328
629	0.006535709	0.182999849
630	0.006059976	0.302998781
631	0.020583133	0.49399519
632	0.003571374	0.024999619
633	0.001444181	0.012997627
634	0.002819578	0.016917467
635	0.002411632	0.040997744
636	0.007134511	0.370994568
637	0.001250386	0.005001545
638	0.001222478	0.011002302
639	0.004666607	0.111998558
640	0.002817717	0.030994892
641	0.006399667	0.127993345
642	0.007437375	0.594990015
643	0.004302935	0.141996861
644	0.007090807	0.077998877
645	0.009035655	0.252998352
646	0.015791763	2.352972746
647	0.002629107	0.028920174
648	0.003727122	0.081996679
649	0.016058445	0.545987129
650	0.003846595	0.073085308
651	0.020813781	1.78998518
652	0.007470075	0.126991272
653	0.007856846	0.109995842
654	0.015370942	0.9529984
655	0.006352845	0.107998371
656	0.026879716	2.687971592
657	0.008416235	0.100994825
658	0.061998802	1.053979635
659	0.017565012	0.807990551
660	0.010420837	0.197995901
661	0.004624943	0.110998631
662	0.013333678	0.240006208
663	0.002699757	0.026997566
664	0.003652324	0.084003448
665	0.004388842	0.157998323
666	0.004888905	0.044000149
667	0.004631494	0.08799839
668	0.002922993	0.037998915
669	0.00431259	0.069001436
670	0.004108017	0.151996613
671	0.005896618	0.171001911
672	0.032285384	0.225997686
673	0.001400137	0.007000685
674	0.003136234	0.068997145
675	0.003000047	0.027000427
676	0.01800108	0.01800108
677	0.01106658	0.331997395
678	0.006444331	0.173996925
679	0.004037071	0.109000921
680	0.010678868	0.864988327
681	0.002000018	0.044000387
682	0.003529703	0.06000495
683	0.006249909	0.374994516
684	0.014822406	0.918989182
685	0.004315828	0.082000732
686	0.022042381	1.035991907
687	0.006431045	0.373000622
688	0.045211561	1.491981506
689	0.010064548	0.31200099
690	0.009408907	0.206995964
691	0.001900434	0.019004345
692	0.00358488	0.189998627
693	0.008000052	0.16000104
694	0.002499918	0.029999018
695	0.007560864	0.309995413
696	0.004930208	0.21199894
697	0.004399824	0.065997362
698	0.003249586	0.012998343
699	0.015320737	0.811999083
700	0.032612654	1.010992289
701	0.006924915	0.276996613
702	0.011848327	0.781989574
703	0.002833188	0.033998251
704	0.006188523	0.327991724
705	0.00928978	0.640994787
706	0.002947243	0.05599761
707	0.00500001	0.080000162
708	0.002785529	0.038997412
709	0.008953952	0.778993845
710	0.004687637	0.075002193
711	0.008368411	0.317999601
712	0.00396959	0.130996466
713	0.004692316	0.122000217
714	0.014606882	1.226978064
715	0.006357079	0.266997337
716	0.003470547	0.0589993
717	0.004749755	0.056997061
718	0.00492864	0.069000959
719	0.01090648	0.817986012
720	0.016476132	0.345998764
721	0.009433232	0.848990917
722	0.006545392	0.143998623
723	0.007049859	0.140997171
724	0.003631655	0.069001436
725	0.002833207	0.016999245
726	0.00537467	0.04299736
727	0.002750039	0.011000156
728	0.00971107	0.436998129
729	0.008571322	0.479994059
730	0.006516099	0.403998137
731	0.007083297	0.339998245
732	0.014648669	0.542000771
733	0.00412014	0.103003502
734	0.006938822	0.340002298
735	0.008686457	0.581992626
736	0.030512541	1.18998909
737	0.011486298	0.424993038
738	0.010891792	0.402996302
739	0.002300048	0.023000479
740	0.001889176	0.017002583
741	0.006869492	0.157998323
742	0.002384222	0.030994892
743	0.005838748	0.181001186
744	0.001749933	0.013999462
745	0.001181841	0.01300025
746	0.009222243	0.166000366
747	0.003966681	0.119000435
748	0.012555851	0.226005316
749	0.026474887	1.058995485
750	0.004277759	0.076999664
751	0.014110923	0.253996611
752	0.007000073	0.161001682
753	0.003142715	0.043998003
754	0.0083332	0.324994802
755	0.005105182	0.096998453
756	0.017977345	1.599983692
757	0.005949903	0.118998051
758	0.005149603	0.102992058
759	0.017764919	0.302003622
760	0.014928503	0.417998075
761	0.199775749	1.797981739
762	0.038320712	1.072979927
763	0.003653847	0.095000029
764	0.01446286	0.780994415
765	0.029870583	1.851976156
766	0.007923016	0.10299921
767	0.009727066	0.320993185
768	0.003818013	0.041998148
769	0.005249679	0.020998716
770	0.007107973	0.262995005
771	0.00169971	0.016997099
772	0.004099858	0.081997156
773	0.002274377	0.015920639
774	0.00824974	0.098996878
775	0.003821313	0.106996775
776	0.008185281	0.221002579
777	0.003437474	0.05499959
778	0.001999882	0.017998934
779	0.002849925	0.056998491
780	0.002722078	0.048997402
781	0.007758573	0.543100119
782	0.004375003	0.140000105
783	0.007882244	0.133998156
784	0.003272707	0.035999775
785	0.008145415	0.447997808
786	0.007041772	0.169002533
787	0.004785589	0.133996487
788	0.009235466	0.157002926
789	0.027538006	0.35799408
790	0.005352771	0.1819942
791	0.008881406	0.674986839
792	0.008692312	0.565000296
793	0.007645042	0.473992586
794	0.086420122	1.641982317
795	0.004942976	0.17300415
796	0.005416552	0.064998627
797	0.00325039	0.026003122
798	0.004818114	0.052999258
799	0.008499958	0.271998644
800	0.001699972	0.016999722
801	0.003714255	0.077999353
802	0.004272577	0.140995026
803	0.008743488	0.340996027
804	0.002666473	0.02399826
805	0.001200104	0.012001038
806	0.042295588	1.141980886
807	0.005923069	0.153999805
808	0.003615315	0.093998194
809	0.002399874	0.023998737
810	0.006925795	0.18699646
811	0.012862509	0.655987978
812	0.003249884	0.038998604
813	0.070963958	6.031936407
814	0.003143021	0.044002295
815	0.014380546	0.301991463
816	0.006199853	0.092997789
817	0.001375109	0.011000872
818	0.006787936	0.224001884
819	0.005999771	0.131994963
820	0.033157524	0.629992962
821	0.030407002	2.462967157
822	0.022823088	0.775985003
823	0.00688884	0.061999559
824	0.012916426	0.15499711
825	0.001400375	0.007001877
826	0.014347875	0.330001116
827	0.005500108	0.088001728
828	0.009333356	0.140000343
829	0.007199907	0.071999073
830	0.013955761	0.948991776
831	0.012102064	1.657982826
832	0.018999767	0.379995346
833	0.003517381	0.102004051
834	0.007111139	0.128000498
835	0.002833545	0.068005085
836	0.004333317	0.051999807
837	0.005727237	0.125999212
838	0.004545396	0.099998713
839	0.00241669	0.029000282
840	0.0025454	0.027999401
841	0.001666652	0.014999866
842	0.006090283	0.133986235
843	0.005099901	0.152997017
844	0.003249867	0.090996265
845	0.001799941	0.017999411
846	0.005974085	0.232989311
847	0.003950179	0.079003572
848	0.040110703	1.082988977
849	0.001399994	0.006999969
850	0.020380769	0.427996159
851	0.011962855	0.322997093
852	0.002999994	0.02699995
853	0.006356946	0.17799449
854	0.001940966	0.032996416
855	0.008722001	0.156996012
856	0.002263094	0.042998791
857	0.006753778	0.4389956
858	0.003142715	0.087996006
859	0.008386881	0.259993315
860	0.004571574	0.032001019
861	0.001500025	0.024000406
862	0.020907084	0.627212524
863	0.008435942	0.784542561
864	0.002787352	0.041810274
865	0.003459454	0.100324154
866	0.00491664	0.083582878
867	0.004183292	0.029283047
868	0.006947254	0.131997824
869	0.016294921	0.993990183
870	0.004470594	0.152000189
871	0.005809262	0.121994495
872	0.010279884	0.513994217
873	0.00274983	0.021998644
874	0.013142722	0.183998108
875	0.001999802	0.017998219
876	0.007333146	0.263993263
877	0.003944066	0.070993185
878	0.002999932	0.023999453
879	0.007096158	0.369000196
880	0.001999719	0.013998032
881	0.009787942	0.3230021
882	0.009280062	0.232001543
883	0.010874778	0.086998224
884	0.012352953	0.630000591
885	0.15230805	6.396938086
886	0.003095229	0.064999819
887	0.004628556	0.161999464
888	0.001666519	0.014998674
889	0.006116174	0.262995481
890	0.018254696	0.930989504
891	0.004136302	0.09099865
892	0.020724899	0.828995943
893	0.015999658	0.559988022
894	0.003249526	0.012998104
895	0.002592369	0.069993973
896	0.015941094	0.541997194
897	0.002777365	0.024996281
898	0.020225167	2.062967062
899	0.003814936	0.030519485
900	0.003833234	0.045998812
901	0.00195435	0.042995691
902	0.007174879	0.286995173
903	0.004399967	0.021999836
904	0.007363514	0.161997318
905	0.002571447	0.036000252
906	0.001888646	0.016997814
907	0.037870515	1.173985958
908	0.003315737	0.06299901
909	0.008333067	0.099996805
910	0.003111151	0.084001064
911	0.008216627	0.492997646
912	0.040999746	0.409997463
913	0.003285204	0.022996426
914	0.006039858	0.150996447
915	0.006730676	0.174997568
916	0.004538701	0.118006229
917	0.008332936	0.12499404
918	0.010110988	0.090998888
919	0.006708264	0.160998344
920	0.00356248	0.056999683
921	0.016066472	0.240997076
922	0.000999451	0.000999451
923	0.002699971	0.026999712
924	0.0244613	0.953990698
925	0.008068915	0.233998537
926	0.003999805	0.019999027
927	0.010325836	0.474988461
928	0.007187389	0.229996443
929	0.004428489	0.030999422
930	0.014777563	0.398994207
931	0.009585537	0.670987606
932	0.010864619	0.401990891
933	0.008743341	0.340990305
934	0.024150713	1.279987812
935	0.007689575	0.222997665
936	0.002529579	0.043002844
937	0.005454287	0.179991484
938	0.0026665	0.047996998
939	0.009222296	0.08300066
940	0.003999981	0.11599946
941	0.007333323	0.197999716
942	0.002999978	0.032999754
943	1.44562136	15.90183496
944	0.005931524	0.260987043
945	0.008482514	0.245992899
946	0.003428561	0.023999929
947	0.005481278	0.147994518
948	0.014833093	0.177997112
949	0.005884556	0.152998447
950	0.007199883	0.287995338
951	0.00421863	0.134996176
952	0.002732976	0.040994644
953	0.002666573	0.031998873
954	0.005790605	0.248996019
955	0.003111084	0.055999517
956	0.011079941	0.27699852
957	0.004351416	0.161002398
958	0.006618943	0.138997793
959	0.009095022	0.190995455
960	0.007949907	0.317996264
961	0.006490212	0.331000805
962	0.002250075	0.018000603
963	0.008553751	0.555993795
964	0.010833402	0.13000083
965	0.0077257	0.478993416
966	0.015249678	0.426990986
967	0.005176334	0.087997675
968	0.006351271	0.234997034
969	0.00478949	0.091000319
970	0.005347744	0.245996237
971	0.004538438	0.176999092
972	0.004461564	0.058000326
973	0.020499876	1.065993547
974	0.002142736	0.014999151
975	0.008815602	0.334992886
976	0.0055001	0.121002197
977	0.006480735	0.336998224
978	0.021646836	0.367996216
979	0.0081668	0.196003199
980	0.009529324	0.16199851
981	0.004300475	0.043004751
982	0.00967342	0.473997593
983	0.00200012	0.01800108
984	0.005999935	0.227997541
985	0.007000037	0.273001432
986	0.015571305	0.653994799
987	0.002600098	0.013000488
988	0.006099868	0.060998678
989	0.015666451	0.892987728
990	0.004606937	0.128994226
991	0.003285698	0.045999765
992	0.003999723	0.07199502
993	0.027145579	1.302987814
994	0.017499814	0.454995155
995	0.004947248	0.093997717
996	0.01011752	0.687991381
997	0.007999939	0.631995201
998	0.006414646	0.263000488
999	0.003636208	0.079996586
1000	0.002777762	0.024999857
1001	0.00911801	0.15500617
1002	0.00486362	0.106999636
1003	0.002912915	0.066997051
1004	0.004614885	0.059993505
1005	0.007846013	0.305994511
1006	0.006222098	0.167996645
1007	0.004473548	0.084997416
1008	0.003189158	0.117998838
1009	0.004519892	0.112997293
1010	0.014636202	0.32199645
1011	0.002631526	0.049998999
1012	0.004624814	0.03699851
1013	0.008119993	0.20299983
1014	0.006230299	0.080993891
1015	0.005908905	0.324989796
1016	0.007599831	0.265994072
1017	0.002500091	0.035001278
1018	0.002222406	0.02000165
1019	0.006636143	0.07299757
1020	0.008340389	0.391998291
1021	0.035523148	2.735282421
1022	0.006321396	0.176999092
1023	0.00664304	0.093002558
1024	0.006299782	0.062997818
1025	0.021356962	1.195989847
1026	0.010373016	0.694992065
1027	0.005666514	0.271992683
1028	0.001714809	0.01200366
1029	0.001199293	0.005996466
1030	0.052998304	0.052998304
1031	0.150198495	3.003969908
1032	0.005928585	0.166000366
1033	0.010938897	0.36098361
1034	0.00477767	0.042999029
1035	0.007785559	0.217995644
1036	0.004142557	0.028997898
1037	0.003466463	0.051996946
1038	0.0303821	1.032991409
1039	0.003833254	0.022999525
1040	0.006090847	0.133998632
1041	0.003789437	0.071999311
1042	0.006076868	0.157998562
1043	0.017908994	2.95498395
1044	0.002500057	0.030000687
1045	0.003769141	0.048998833
1046	0.006125008	0.294000387
1047	0.007374778	0.117996454
1048	0.002700138	0.027001381
1049	0.003999905	0.043998957
1050	0.004000107	0.036000967
1051	0.008545345	0.18799758
1052	0.005999207	0.059992075
1053	0.00754332	0.346992731
1054	0.007470552	0.253998756
1055	0.022210222	0.843988419
1056	0.004863576	0.106998682
1057	0.006714174	0.046999216
1058	0.003000259	0.003000259
1059	0.004166603	0.024999619
1060	0.007966487	0.238994598
1061	0.017600822	0.088004112
1062	0.004289395	0.162997007
1063	0.00369555	0.084997654
1064	0.002400303	0.012001514
1065	0.003249586	0.012998343
1066	0.008758389	0.253993273
1067	0.017136108	1.507977486
1068	0.011556652	0.104009867
1069	0.005103292	0.147995472
1070	0.0024997	0.009998798
1071	0.001999963	0.021999598
1072	0.014936072	0.701995373
1073	0.002200031	0.011000156
1074	0.008142795	0.113999128
1075	0.003749579	0.029996634
1076	0.003484675	0.114994287
1077	0.00412488	0.065998077
1078	0.005299902	0.05299902
1079	0.001624763	0.012998104
1080	0.001125246	0.00900197
1081	0.001249999	0.00999999
1082	0.018117849	0.308003426
1083	0.001125127	0.009001017
1084	0.003956385	0.181993723
1085	0.003636165	0.039997816
1086	0.043234629	0.734988689
1087	0.000999779	0.007998228
1088	0.001124918	0.008999348
1089	0.001125038	0.009000301
1090	0.001124799	0.008998394
1091	0.002000067	0.018000603
1092	0.005359831	0.133995771
1093	0.002249807	0.017998457
1094	0.00112465	0.008997202
1095	14.58619104	233.3790567
1096	0.001124948	0.008999586
1097	0.005769069	0.074997902
1098	0.039839888	0.99599719
1099	0.00122224	0.011000156
1100	0.001250327	0.005001307
1101	0.003937304	0.062996864
1102	0.005628347	0.196992159
1103	0.003399825	0.033998251
1104	0.003999922	0.035999298
1105	0.002999783	0.050996304
1106	0.010157686	0.192996025
1107	0.004533148	0.067997217
1108	0.00458314	0.054997683
1109	0.38199532	0.763990641
1110	0.001555443	0.013998985
1111	0.003621456	0.133993864
1112	0.002199268	0.010996342
1113	0.001999802	0.017998219
1114	0.008357048	0.116998672
1115	0.001221975	0.010997772
1116	0.004856859	0.033998013
1117	0.005114174	0.178996086
1118	0.007499735	0.044998407
1119	0.002624914	0.041998625
1120	0.01008414	0.957993269
1121	0.004272754	0.094000578
1122	0.004999505	0.044995546
1123	0.008394649	0.318996668
1124	0.811191662	18.65740824
1125	0.01463694	0.658662319
1126	0.001307592	0.020921469
1127	0.041480568	1.119975328
1128	0.004529294	0.076997995
1129	0.002076846	0.026998997
1130	0.024249434	0.096997738
1131	0.001444446	0.013000011
1132	4.896196774	102.8201323
1133	0.018294263	0.731770515
1134	0.017128706	0.222673178
1135	0	0
1136	0.007550402	0.40017128
1137	0.001748191	0.015733719
1138	0.001748164	0.01573348
1139	0	0
1140	0	0
1141	0.007315768	0.263367653
1142	0.010504759	0.829875946
1143	0.0011598	0.010438204
1144	0.001161973	0.010457754
1145	0.008322826	0.449432611
1146	0.00209105	0.041821003
1147	0.00116131	0.010451794
1148	0.001161125	0.010450125
1149	0.012504673	0.062523365
1150	0.012917488	0.297102213
1151	0.001160807	0.010447264
1152	0.000263135	0.002368212
1153	0.012223587	0.721191645
1154	0.047568897	6.564507723
1155	0.005313103	0.138140678
1156	0.008324182	0.449505806
1157	0.001160516	0.010444641
1158	0.001162052	0.010458469
1159	0.00194265	0.029139757
1160	0.004380226	0.043802261
1161	0.002604047	0.031248569
1162	0.001733965	0.015605688
1163	0.001735926	0.015623331
1164	0.001735926	0.015623331
1165	0.004688094	0.178147554
1166	0.002099943	0.020999432
1167	0.004750073	0.019000292
1168	0.001499653	0.002999306
1169	0.007293982	0.123997688
1170	0.004499197	0.008998394
1171	0.00100112	0.00100112
1172	0.00099802	0.00099802
1173	0.006341265	0.259991884
1174	0.000999451	0.000999451
1175	0.001666387	0.004999161
1176	0.003499985	0.013999939
1177	0.002000332	0.002000332
1178	0.001000325	0.003000975
1179	0.000999689	0.001999378
1180	0.001600409	0.008002043
1181	0.003000498	0.003000498
1182	0.001500785	0.006003141
1183	0.003002644	0.003002644
1184	0.000498891	0.000997782
1185	0.001002312	0.001002312
1186	0.000997543	0.000997543
1187	0.000998259	0.000998259
1188	0.001250088	0.005000353
1189	0.000998735	0.000998735
1190	0.005571025	0.038997173
1191	0.006027626	0.216994524
1192	0.001002073	0.001002073
1193	0.001002312	0.001002312
1194	0.002500129	0.025001287
1195	0.003428391	0.023998737
1196	0.002833088	0.033997059
1197	0.00288958	0.026006222
1198	0.002099729	0.020997286
1199	0.001777675	0.015999079
1200	0.001899719	0.018997192
1201	0.001888884	0.01699996
1202	0.001002073	0.001002073
1203	0.004086951	0.093999863
1204	0.001332839	0.003998518
1205	0.001999831	0.019998312
1206	0.00133419	0.004002571
1207	0.001444101	0.012996912
1208	0.001199675	0.005998373
1209	0.002001047	0.002001047
1210	0.003000259	0.006000519
1211	0.002143281	0.015002966
1212	0.002001762	0.002001762
1213	0.00150013	0.006000519
1214	0.007235261	0.12299943
1215	0.002000022	0.020000219
1216	0.00100112	0.00100112
1217	0.00100112	0.00100112
1218	0.001545364	0.016999006
1219	0.002250075	0.009000301
1220	0.001666784	0.015001059
1221	0.000998497	0.000998497
1222	0.000667016	0.002001047
1223	0.001800203	0.018002033
1224	0.001999974	0.019999743
1225	0.001375139	0.01100111
1226	0.001666996	0.015002966
1227	0.010727182	0.353996992
1228	0.000997305	0.000997305
1229	0.002222008	0.019998074
1230	0.007730585	0.200995207
1231	0.00499928	0.01999712
1232	0.000999212	0.002997637
1233	0.000998735	0.000998735
1234	0.002000809	0.002000809
1235	0.004363624	0.047999859
1236	0.002999449	0.014997244
1237	0.001000961	0.003002882
1238	0.002076663	0.026996613
1239	0.001555549	0.013999939
1240	0.004000057	0.044000626
1241	0.005571263	0.038998842
1242	0.001777675	0.015999079
1243	0.001937553	0.031000853
1244	0.001000325	0.003000975
1245	0.001800489	0.018004894
1246	0.001002312	0.001002312
1247	0.001001358	0.002002716
1248	0.002849901	0.056998014
1249	0	0
1250	0.000997782	0.000997782
1251	0.000499249	0.000998497
1252	0.001998425	0.003996849
1253	0.004785751	0.134001017
1254	0.000999451	0.002998352
1255	0.000999292	0.002997875
1256	0.002181942	0.02400136
1257	0.004045194	0.088994265
1258	0.001500368	0.009002209
1259	0.004407441	0.119000912
1260	0.004000046	0.088001013
1261	0.002333371	0.035000563
1262	0.017999771	0.881988764
1263	0.008722155	0.47099638
1264	0.007195954	0.366993666
1265	0.007150861	0.378995657
1266	0.0070188	0.371996403
1267	0.002200079	0.033001184
1268	0.003545176	0.038996935
1269	0.003124833	0.024998665
1270	0.004119701	0.102992535
1271	0.003524099	0.074006081
1272	0.004535752	0.127001047
1273	0.002908837	0.031997204
1274	0.002823409	0.047997952
1275	0.005458405	0.131001711
1276	0.00216639	0.025996685
1277	0.002578911	0.04899931
1278	0.000997543	0.000997543
1279	0.001428127	0.009996891
1280	0.006666605	0.19999814
1281	0.000665744	0.001997232
1282	0.002777735	0.049999237
1283	0.001000881	0.001000881
1284	0.003879871	0.096996784
1285	0.001899743	0.018997431
1286	0.00199995	0.019999504
1287	0.005633259	0.168997765
1288	0.00099802	0.00099802
1289	0.000999808	0.001999617
1290	0.002000093	0.020000935
1291	0.001000047	0.004000187
1292	0.001999712	0.01999712
1293	0.001499057	0.002998114
1294	0.001499653	0.002999306
1295	0.001996994	0.001996994
1296	0.004705696	0.079996824
1297	0.002091213	0.02300334
1298	0.001002073	0.001002073
1299	0.00209949	0.020994902
1300	0.000998735	0.000998735
1301	0.001800299	0.009001493
1302	0.00266695	0.016001701
1303	0.00140028	0.0070014
1304	0.001666625	0.014999628
1305	0.000500202	0.001000404
1306	0.001999855	0.001999855
1307	0.000999928	0.000999928
1308	0.000999451	0.000999451
1309	0.001000047	0.004000187
1310	0.001000881	0.001000881
1311	0.001999915	0.007999659
1312	0.000999451	0.000999451
1313	0.009000262	0.162004709
1314	0.00150013	0.009000778
1315	0.001499653	0.005998611
1316	0.007176217	0.121995687
1317	0.004999886	0.119997263
1318	0.002214227	0.030999184
1319	0.005571161	0.038998127
1320	0.00128603	0.009002209
1321	0.005208224	0.124997377
1322	0.008458227	0.202997446
1323	0.003333304	0.059999466
1324	0.001749933	0.013999462
1325	0.000998378	0.001996756
1326	0.002400184	0.024001837
1327	0.001666466	0.009998798
1328	0.000499129	0.000998259
1329	0.006736467	0.127992868
1330	0.003142879	0.066000462
1331	0.001699877	0.016998768
1332	0.001499057	0.002998114
1333	0.001857076	0.012999535
1334	0.001428332	0.009998322
1335	0.002667308	0.016003847
1336	0.000999212	0.000999212
1337	0.004076903	0.052999735
1338	0.017600028	0.264000416
1339	0.000667095	0.002001286
1340	0.003904661	0.081997871
1341	0.003110859	0.027997732
1342	0.010170303	0.894986629
1343	0.00308305	0.036996603
1344	0.002356887	0.032996416
1345	0.004333178	0.090996742
1346	0.001499534	0.005998135
1347	0.001750022	0.014000177
1348	0.004222035	0.075996637
1349	0.005749762	0.022999048
1350	0.00345993	0.006919861
1351	0.003571544	0.025000811
1352	0.002749383	0.010997534
1353	0.004035788	0.113002062
1354	0.092665765	1.66798377
1355	0.003949749	0.078994989
1356	0.00150005	0.009000301
1357	0.005052516	0.191995621
1358	0.003071376	0.042999268
1359	0.003624797	0.05799675
1360	0.003749907	0.07499814
1361	0.002999987	0.062999725
1362	0.002949846	0.058996916
1363	0.002666182	0.023995638
1364	0.00458838	0.078002453
1365	0.002099824	0.02099824
1366	0.006889158	0.06200242
1367	0.003227451	0.071003914
1368	0.004433219	0.132996559
1369	0.004086888	0.093998432
1370	0.002199888	0.021998882
1371	0.004272689	0.093999147
1372	0.231033351	6.468933821
1373	0.006317046	0.258998871
1374	0.004458348	0.107000351
1375	0.009323246	0.316990376
1376	0.004833659	0.029001951
1377	0.001461396	0.018998146
1378	0.001875192	0.015001535
1379	0.003845283	0.026916981
1380	0.003722191	0.066999435
1381	0.003392739	0.094996691
1382	0.003999949	0.123998404
1383	0.011562325	0.369994402
1384	0.033588628	2.451969862
1385	0.003000259	0.003000259
1386	0.006307608	0.245996714
1387	0.005590807	0.122997761
1388	0.005174851	0.206994057
1389	0.003263323	0.062003136
1390	0.002562329	0.040997267
1391	0.009263039	0.351995468
1392	0.005529362	0.187998295
1393	0.004666011	0.027996063
1394	0.006400204	0.032001019
1395	0.00419227	0.108999014
1396	0.006683266	0.40099597
1397	0.004434627	0.101996422
1398	0.002384406	0.030997276
1399	0.00369997	0.073999405
1400	0.004133256	0.123997688
1401	0.002200007	0.022000074
1402	0.003124937	0.049998999
1403	0.003639908	0.090997696
1404	0.004310345	0.125
1405	0.001459479	0.002918959
1406	0.002533213	0.037998199
1407	0.003692132	0.047997713
1408	0.002545422	0.02799964
1409	0.001499563	0.011996508
1410	0.004999826	0.119995832
1411	0.006343558	0.20299387
1412	0.00220015	0.022001505
1413	0.002857225	0.040001154
1414	0.002571412	0.017999887
1415	0.005718932	0.18300581
1416	0.006130457	0.141000509
1417	0.003807829	0.099003553
1418	0.0041249	0.098997593
1419	0.002953032	0.067919731
1420	0.002562478	0.040999651
1421	0.004590761	0.100996733
1422	0.006383276	0.382996559
1423	0.002768957	0.035996437
1424	0.003769343	0.049001455
1425	0.052822926	0.89798975
1426	0.002500176	0.005000353
1427	0.003071495	0.043000937
1428	0.00463619	0.101996183
1429	0.005641032	0.220000267
1430	0.008847698	0.406994104
1431	0.002999783	0.032997608
1432	0.004076811	0.105997086
1433	0.003588172	0.060998917
1434	0.00292314	0.038000822
1435	0.004444423	0.119999409
1436	0.007368395	0.279999018
1437	0.003499806	0.041997671
1438	0.012706752	0.736991644
1439	0.00160017	0.008000851
1440	0.004090858	0.134998322
1441	0.002499918	0.029999018
1442	0.003374934	0.026999474
1443	0.003000125	0.048002005
1444	0.005526292	0.104999542
1445	0.001460075	0.002920151
1446	0.004958361	0.119000673
1447	0.013125241	0.105001926
1448	0.005182158	0.057003736
1449	0.00309088	0.067999363
1450	0.001666347	0.009998083
1451	0.001999807	0.019998074
1452	0.004519939	0.112998486
1453	0.005972233	0.215000391
1454	0.003888859	0.069999456
1455	0.001777728	0.015999556
1456	0.004185067	0.112996817
1457	0.004692169	0.060998201
1458	0.002416951	0.016918659
1459	0.008062288	0.128996611
1460	0.004222181	0.03799963
1461	0.002199602	0.010998011
1462	0.006666613	0.099999189
1463	0.002221929	0.019997358
1464	0.002599955	0.025999546
1465	0.004416664	0.052999973
1466	0.003619035	0.075999737
1467	0.002499953	0.039999247
1468	0.008769164	0.113999128
1469	0.003856557	0.026995897
1470	0.006052745	0.115002155
1471	0.004500106	0.072001696
1472	0.004333576	0.03900218
1473	0.002882425	0.049001217
1474	0.032873208	2.859969139
1475	0.002416829	0.029001951
1476	0.003562376	0.056998014
1477	0.00430445	0.099002361
1478	0.001700115	0.017001152
1479	0.00280025	0.028002501
1480	0.002666712	0.032000542
1481	0.001599979	0.007999897
1482	0.010666582	0.095999241
1483	0.004000134	0.036001205
1484	0.00329988	0.0329988
1485	0.003279896	0.081997395
1486	0.002764674	0.046999454
1487	0.019249817	0.230997801
1488	0.003363479	0.073996544
1489	0.002999936	0.041999102
1490	0.003277606	0.058996916
1491	0.002090584	0.022996426
1492	0.005592479	0.150996923
1493	130.611712	1175.505408
1494	0.06192112	0.06192112
1495	0.004657132	0.16299963
1496	0.004318053	0.094997168
1497	0.0040676	0.065081596
1498	0.007217335	0.165998697
1499	0.004551592	0.131996155
1500	0	0
1501	0.002153198	0.012919188
1502	0.004899812	0.097996235
1503	0.004451513	0.137996912
1504	0.01174993	0.422997475
1505	0.009999905	0.139998674
1506	0.001899981	0.018999815
1507	0.003750217	0.075004339
1508	0.007666826	0.046000957
1509	0.00725529	0.34099865
1510	0.003296181	0.088996887
1511	0.006076703	0.078997135
1512	0.005636324	0.123999119
1513	0.005428791	0.038001537
1514	0.004136346	0.090999603
1515	0.002083063	0.024996758
1516	0.003571357	0.049998999
1517	0.002250195	0.027002335
1518	0.003631554	0.068999529
1519	0.002778106	0.025002956
1520	0.002772808	0.061001778
1521	0.002072281	0.018650532
1522	0.003289185	0.062494516
1523	0.007449497	0.081944466
1524	0.002088658	0.03132987
1525	0.002938128	0.044071913
1526	0.003843596	0.073028326
1527	0.002236589	0.033548832
1528	0.003137827	0.031378269
1529	0.003910184	0.046922207
1530	0.002233062	0.031262875
1531	0.002239772	0.031356812
1532	0.003116941	0.031169415
1533	0.003130317	0.062606335
1534	0.003025755	0.048412085
1535	0.003891286	0.066151857
1536	0.009632496	0.125222445
1537	0.006200325	0.12400651
1538	0.002757283	0.046873808
1539	0.003880301	0.097007513
1540	0.002391137	0.031084776
1541	0.008641924	0.241973877
1542	0.003204399	0.028839588
1543	0.00529506	0.116491318
1544	0.003811121	0.064789057
1545	0.005090466	0.127261639
1546	0.005803095	0.104455709
1547	0.004350573	0.104413748
1548	0.00522261	0.146233082
1549	0.004064004	0.121920109
1550	0.003125	0.046875
1551	0.003335714	0.050035715
1552	0.004415035	0.114790916
1553	0.005167623	0.06201148
1554	0.010248184	0.010248184
1555	0.002615422	0.020923376
1556	0.003473657	0.072946787
1557	0.001730641	0.010383844
1558	0.001749383	0.015744448
1559	0.004173915	0.062608719
1560	0.006316066	0.290539026
1561	0.001776805	0.023098469
1562	0.004903401	0.083357811
1563	0.002616902	0.031402826
1564	0.0039615	0.075268507
1565	0.007225931	0.375748396
1566	0.003453385	0.037987232
1567	0.005306993	0.14859581
1568	0.007127784	0.156811237
1569	0.001953542	0.015628338
1570	0.00500777	0.090139866
1571	0.004277197	0.09409833
1572	0.002102733	0.012616396
1573	0.001735661	0.015620947
1574	0.002233028	0.022330284
1575	0	0
1576	0.003263043	0.084839106
1577	0.004548073	0.045480728
1578	0.005227137	0.052271366
1579	0.005226493	0.094076872
1580	0.067131079	1.745408058
1581	0.00434947	0.052193642
1582	0.002666814	0.018667698
1583	0.002986658	0.062719822
1584	0.002041769	0.010208845
1585	0.00535243	0.208744764
1586	0.005460062	0.169261932
1587	0.002412227	0.031358957
1588	0.020373066	0.48895359
1589	0.00424283	0.135770559
1590	0.003483004	0.062694073
1591	0.004173183	0.041731834
1592	0.003262311	0.05219698
1593	0.00264074	0.039611101
1594	0.00365211	0.062085867
1595	0.002976964	0.071447134
1596	0.00282242	0.064915657
1597	0.003468712	0.020812273
1598	0.003274968	0.10807395
1599	0.018797874	0.093989372
1600	0.003916159	0.062658548
1601	0.004796956	0.134314775
1602	0.003977106	0.08351922
1603	0.015877724	0.254043579
1604	0.002612114	0.020896912
1605	0.23690114	2.369011402
1606	2.448058248	14.68834949
1607	0.004680042	0.117001057
1608	0.002846021	0.036998272
1609	0.006551726	0.190000057
1610	0.006391442	0.147003174
1611	0.019621024	0.255073309
1612	0.003099978	0.061999559
1613	0.003357087	0.046999216
1614	0.002200222	0.01100111
1615	0.003333267	0.049998999
1616	0.002785649	0.038999081
1617	0.00150156	0.00300312
1618	0.003666576	0.054998636
1619	0.008199699	0.28698945
1620	0.014411898	0.24500227
1621	0.014411898	0.24500227
1622	0.014411898	0.24500227
1623	0.002722038	0.048996687
1624	0.005418528	0.232996702
1625	0.005967655	0.18499732
1626	0.001799631	0.008998156
1627	0.007058684	0.239995241
1628	0.003624961	0.057999372
1629	0.049153511	0.638995647
1630	0.005687401	0.090998411
1631	1.852753291	144.5147567
1632	0.003166649	0.056999683
1633	0.005782355	0.132994175
1634	0.002799869	0.027998686
1635	0.002999936	0.041999102
1636	0.003083289	0.036999464
1637	0.004416595	0.105998278
1638	0.006965539	0.404001236
1639	0.004461215	0.057995796
1640	0.008704717	0.53098774
1641	0.005588195	0.094999313
1642	0.00551717	0.15999794
1643	0.002533372	0.038000584
1644	0.002799988	0.041999817
1645	0.00287503	0.02300024
1646	0.003998876	0.015995502
1647	0.003315775	0.062999725
1648	0.00180006	0.009000301
1649	0.003110766	0.031107664
1650	0.004041943	0.117216349
1651	0.002617717	0.010470867
1652	0.005111837	0.102236748
1653	0	0
1654	0.520143402	10.40286803
1655	0.004371799	0.113666773
1656	0.006302945	0.094544172
1657	0.004396558	0.061551809
1658	0.003809452	0.057141781
1659	0.002919873	0.035038471
1660	0.002833247	0.016999483
1661	0.004222234	0.038000107
1662	0.00208356	0.025002718
1663	0.002000332	0.014002323
1664	0.003899884	0.038998842
1665	0.003286089	0.023002625
1666	0.008699739	0.17399478
1667	0.007799931	0.194998264
1668	0.002624959	0.04199934
1669	0.003999965	0.115998983
1670	0.006692189	0.086998463
1671	0.011568827	0.323927164
1672	0.003777756	0.067999601
1673	0.009832899	0.058997393
1674	0.002777656	0.024998903
1675	0.003066667	0.046000004
1676	0.006352845	0.107998371
1677	0.008481423	0.228998423
1678	0.00266661	0.055998802
1679	0.004818244	0.106001377
1680	0.003523565	0.073994875
1681	0.005487733	0.224997044
1682	0.00399518	0.00399518
1683	0.005053006	0.096007109
1684	0.003477884	0.079991341
1685	0.029279785	0.731994629
1686	0.009954425	0.437994719
1687	0.00436833	0.082998276
1688	0.006737019	0.128003359
1689	0.008636821	0.095005035
1690	0.00785705	0.054999352
1691	0.002454368	0.026998043
1692	0.006285804	0.088001251
1693	0.003100014	0.031000137
1694	0.00425002	0.034000158
1695	0.004384747	0.11400342
1696	0.002888891	0.052000046
1697	0.003450024	0.069000483
1698	0.00425	0.101999998
1699	0.002874911	0.022999287
1700	0.002857004	0.019999027
1701	0.004843667	0.154997349
1702	0.003526299	0.066999674
1703	0.003909068	0.085999489
1704	0.004346242	0.1130023
1705	0.006431791	0.2829988
1706	0.00369997	0.073999405
1707	0.004656449	0.149006367
1708	0.004230597	0.071920156
1709	0.003381207	0.071005344
1710	0.016940692	0.287991762
1711	0.002562448	0.040999174
1712	0.004666686	0.028000116
1713	0.004062489	0.064999819
1714	0.003000188	0.030001879
1715	0.011933565	0.011933565
1716	0.003904706	0.081998825
1717	0.006187424	0.098998785
1718	0.002374917	0.037998676
1719	0.004899943	0.097998857
1720	0.00300014	0.00600028
1721	0.002529453	0.043000698
1722	0.006466778	0.194003344
1723	0.005157897	0.09800005
1724	0.003849912	0.076998234
1725	0.003000259	0.015001297
1726	0.002374858	0.018998861
1727	0.002307488	0.029997349
1728	0.003624946	0.057999134
1729	0.005992562	0.30562067
1730	0.006419935	0.320996761
1731	0.00616675	0.111001492
1732	0.004076894	0.105999231
1733	0.002666728	0.040000916
1734	0.004794065	0.162998199
1735	0.902907809	10.8348937
1736	0.003230572	0.041997433
1737	0.005608693	0.128999949
1738	0.009079833	0.453991652
1739	0.002750039	0.022000313
1740	0.003583392	0.043000698
1741	0.001777834	0.016000509
1742	0.001909083	0.020999908
1743	0.003380878	0.07099843
1744	0.004529336	0.076998711
1745	0.004999941	0.164998055
1746	0.002999783	0.01199913
1747	0.003533316	0.052999735
1748	0.00279994	0.041999102
1749	0.00940012	0.235002995
1750	0.009562194	0.15299511
1751	0.007249951	0.231998444
1752	0.007525582	0.586995363
1753	0.009036877	0.243995667
1754	0.004285563	0.089996815
1755	0.002312556	0.037000895
1756	0.00285731	0.020001173
1757	0.003479853	0.086996317
1758	0.002454346	0.026997805
1759	0.004529301	0.153996229
1760	0.004090775	0.089997053
1761	0.006466548	0.096998215
1762	0.003521702	0.080999136
1763	0.002666823	0.040002346
1764	0.003785508	0.052997112
1765	0.007818056	0.257995844
1766	0.003428476	0.047998667
1767	0.0020835	0.025002003
1768	0.001599979	0.007999897
1769	0.003874749	0.030997992
1770	0.003352895	0.056999207
1771	0.003264725	0.039176702
1772	0.001000245	0.003000736
1773	0.003714255	0.051999569
1774	0.003210482	0.060999155
1775	0.003481432	0.093998671
1776	0.003199947	0.063998938
1777	0.002411772	0.041000128
1778	0.003154186	0.041004419
1779	0.006545089	0.143991947
1780	0.335766095	4.36495924
1781	0.001800299	0.009001493
1782	0.022332761	0.401989698
1783	0.00124985	0.004999399
1784	0.003733317	0.055999756
1785	0.00357134	0.02499938
1786	0.006382304	0.216998339
1787	0.020999908	0.020999908
1788	0.003523827	0.074000359
1789	0.003125489	0.02500391
1790	0.002444267	0.021998405
1791	0.012678274	0.354991674
1792	0.003099871	0.030998707
1793	0.002300024	0.02300024
1794	0.00425005	0.051000595
1795	0.00736371	0.081000805
1796	0.003117617	0.052999496
1797	0.002949977	0.058999538
1798	0.002588188	0.043999195
1799	0.002250135	0.00900054
1800	0.004571404	0.063999653
1801	0.008903096	0.27599597
1802	0.002166629	0.025999546
1803	0.001999537	0.011997223
1804	0.006111013	0.109998226
1805	0.003000438	0.012001753
1806	0.007043274	0.323990583
1807	0.002999783	0.044996738
1808	0.002000064	0.016000509
1809	0.005047639	0.106000423
1810	0.008550975	0.418997765
1811	0.003055453	0.054998159
1812	0.005778207	0.05200386
1813	0.004111237	0.074002266
1814	0.002461342	0.031997442
1815	0.005253347	0.115573645
1816	0.00260373	0.031244755
1817	0.001562619	0.015626192
1818	0.005834268	0.134188175
1819	0.002574523	0.02317071
1820	0.003289318	0.049339771
1821	0	0
1822	0.004398798	0.083577156
1823	0.003848289	0.073117495
1824	0.006967763	0.083613157
1825	0.002093236	0.043957949
1826	0.001411067	0.012699604
1827	0	0
1828	0.020863397	0.146043777
1829	0.003268123	0.052289963
1830	0.004891282	0.102716923
1831	0.002455221	0.041738749
1832	0.006794035	0.190232992
1833	0	0
1834	0.002823493	0.047999382
1835	0.003963002	0.107001066
1836	0.007071189	0.098996639
1837	0.004730867	0.123002529
1838	0.005333159	0.047998428
1839	0.001749814	0.006999254
1840	0.002769177	0.035999298
1841	0.003250003	0.052000046
1842	0.007857135	0.21999979
1843	0.005772547	0.12699604
1844	0.001599789	0.007998943
1845	0.002000272	0.016002178
1846	0.003222055	0.057996988
1847	0.002833287	0.050999165
1848	0.003143208	0.022002459
1849	0.005249828	0.125995874
1850	0.004117657	0.070000172
1851	0.004235268	0.07199955
1852	0.006653781	0.345996618
1853	0.01683265	0.201991796
1854	0.002999783	0.035997391
1855	0.006438918	0.263995647
1856	0.004049945	0.080998898
1857	0.002285634	0.031998873
1858	0.00437016	0.117994308
1859	0.003262984	0.061996698
1860	0.00513347	0.077002048
1861	0.002866602	0.042999029
1862	0.002983761	0.014918804
1863	0.004666646	0.041999817
1864	0.003000091	0.051001549
1865	0.014684112	0.278998137
1866	0.002750099	0.044001579
1867	0.002356887	0.032996416
1868	0.006032305	0.187001467
1869	0.004922647	0.063994408
1870	0.00557149	0.117001295
1871	0.003713914	0.077992201
1872	0.004192251	0.108998537
1873	0.004392939	0.123002291
1874	0.070917845	0.070917845
1875	0.00514228	0.03599596
1876	0.002666553	0.015999317
1877	0.091356703	1.278993845
1878	0.006187439	0.197998047
1879	0.00300014	0.042001963
1880	0.006914834	0.324997187
1881	0.004845867	0.125992537
1882	0.004333218	0.051998615
1883	0.005923124	0.077000618
1884	0.003399928	0.050998926
1885	0.002874851	0.02299881
1886	0.00666691	0.140005112
1887	0.006727294	0.148000479
1888	0.002449977	0.048999548
1889	0.002383232	0.011916161
1890	0.002076846	0.026998997
1891	0.010210313	0.193995953
1892	0.003949928	0.078998566
1893	0.004922959	0.063998461
1894	0.007000446	0.119007587
1895	0.002333383	0.028000593
1896	0.005222215	0.140999794
1897	0.003086992	0.071000814
1898	0.003916581	0.046998978
1899	0.002411814	0.041000843
1900	0.004423031	0.114998817
1901	0.00403461	0.117003679
1902	5.780811731	98.27379942
1903	0.004833367	0.087000608
1904	0.006856748	0.047997236
1905	0.003545739	0.039003134
1906	0.003000296	0.039003849
1907	0.008277708	0.148998737
1908	0.002500176	0.030002117
1909	0.015421306	1.865978003
1910	0.002636216	0.028998375
1911	0.003347801	0.076999426
1912	0.004110893	0.036998034
1913	0.00734321	0.491995096
1914	0.003111389	0.028002501
1915	0.002499989	0.034999847
1916	0.001666188	0.009997129
1917	0.001833161	0.010998964
1918	0.003900063	0.078001261
1919	0.003066603	0.04599905
1920	0.003478299	0.080000877
1921	0.003799963	0.094999075
1922	0.003861083	0.138998985
1923	0.004066737	0.061001062
1924	0.003523827	0.074000359
1925	0.004076774	0.052998066
1926	0.003428578	0.048000097
1927	0.003363555	0.073998213
1928	0.014249444	0.056997776
1929	0.003916562	0.046998739
1930	0.005166372	0.06199646
1931	0.00218205	0.024002552
1932	0.002736845	0.052000046
1933	0.883081631	9.713897943
1934	0.012181629	0.133997917
1935	0.00241675	0.029000998
1936	0.007181644	0.078998089
1937	0.002692443	0.035001755
1938	0.005379258	0.155998468
1939	0.00149858	0.00299716
1940	0.006170686	0.252998114
1941	0.002454303	0.026997328
1942	0.002199817	0.021998167
1943	0.003304399	0.076001167
1944	0.010456681	0.020913363
1945	0.002727075	0.029997826
1946	0.002899981	0.028999805
1947	0.005749948	0.183998346
1948	0.005299926	0.105998516
1949	0.003222201	0.028999805
1950	0.003045375	0.066998243
1951	0.002999971	0.056999445
1952	0.002500153	0.025001526
1953	0.003181902	0.070001841
1954	0.004062444	0.064999104
1955	0.012599764	0.314994097
1956	0.002800059	0.028000593
1957	0.009142569	0.063997984
1958	0.003333231	0.03999877
1959	0.003222571	0.029003143
1960	0.003699986	0.110999584
1961	0.003217314	0.073998213
1962	0.005892864	0.1650002
1963	0.002384718	0.031001329
1964	0.002125531	0.017004251
1965	0.003600073	0.036000729
1966	0.003956401	0.090997219
1967	0.003761961	0.079001188
1968	0.001769213	0.022999763
1969	0.00378544	0.052996159
1970	1.913271928	149.2352104
1971	0.006142804	0.08599925
1972	0.003714698	0.078008652
1973	0.011411793	0.194000483
1974	0.004666487	0.013999462
1975	0.002666579	0.023999214
1976	0.009526504	0.362007141
1977	0.00228577	0.03200078
1978	0.008133046	0.121995687
1979	0.003368428	0.06400013
1980	0.004086888	0.093998432
1981	0.003769214	0.048999786
1982	0.00881828	0.097001076
1983	0.002733294	0.040999413
1984	0.004087023	0.094001532
1985	0.002999874	0.038998365
1986	0.004532735	0.067991018
1987	0.071152999	0.924988985
1988	0.023428048	0.327992678
1989	0.005769088	0.07499814
1990	0.004806296	0.148995161
1991	0.002999942	0.044999123
1992	0.002875	0.023000002
1993	0.001999998	0.019999981
1994	0.003538462	0.046000004
1995	0.002090779	0.022998571
1996	0.008706693	0.504988194
1997	0.02156271	0.345003366
1998	0.003727393	0.04100132
1999	0.009105281	0.173000336
2000	0.012642605	0.176996469
2001	0.00328534	0.045994759
2002	0.002749681	0.010998726
2003	0.004526364	0.086000919
2004	0.002437502	0.039000034
2005	0.005411807	0.092000723
2006	0.006687284	0.106996536
2007	0.004266644	0.127999306
2008	0.004807564	0.124996662
2009	0.004792953	0.138995647
2010	0.004549623	0.090992451
2011	0.003130654	0.072005033
2012	0.002923067	0.037999868
2013	0.007442799	0.26794076
2014	0.023221956	0.417995214
2015	0.004045075	0.088991642
2016	1.893780661	9.468903303
2017	0.002555397	0.022998571
2018	0.003229618	0.012918472
2019	0.002200031	0.022000313
2020	0.003916413	0.093993902
2021	0.002133322	0.031999826
2022	0.003888647	0.069995642
2023	0.004666646	0.055999756
2024	0.002874494	0.022995949
2025	0.004999734	0.184990168
2026	0.003142834	0.065999508
2027	0.004136454	0.091001987
2028	0.003049994	0.06099987
2029	0.001000245	0.003000736
2030	0.005074148	0.137001991
2031	0.029856069	0.208992481
2032	0.003260882	0.075000286
2033	0.003454588	0.076000929
2034	0.006499739	0.272989035
2035	0.002375066	0.01900053
2036	0.011076835	0.143998861
2037	0.004639994	0.102079868
2038	0.001713651	0.011995554
2039	0.002583305	0.03099966
2040	0.003772573	0.082996607
2041	0.002167026	0.013002157
2042	0.002749592	0.021996737
2043	0.003166636	0.03799963
2044	0.003199863	0.063997269
2045	0.003388948	0.061001062
2046	0.005153858	0.067000151
2047	0.00271443	0.038002014
2048	0.004777299	0.085991383
2049	0.002235202	0.037998438
2050	0.003110978	0.05599761
2051	0.002000093	0.016000748
2052	0.011999369	0.191989899
2053	0.006650352	0.13300705
2054	0.005620702	0.163000345
2055	0.010083397	0.121000767
2056	0.002544858	0.027993441
2057	0.005571297	0.038999081
2058	0.002200317	0.011001587
2059	0.00592494	0.00592494
2060	0.004352864	0.07399869
2061	0.007193519	0.222999096
2062	0.01308308	0.313993931
2063	0.006176374	0.10499835
2064	0.003999884	0.103996992
2065	0.037124634	0.593994141
2066	0.005736652	0.108996391
2067	0.003916611	0.093998671
2068	0.003933303	0.058999538
2069	0.002687633	0.043002129
2070	0.003281549	0.105009556
2071	0.004388875	0.078999758
2072	0.002444506	0.022000551
2073	0.006999678	0.125994205
2074	0.004153857	0.108000278
2075	0.005809863	0.122007132
2076	0.003352796	0.056997538
2077	0.004515925	0.139993668
2078	0.005153784	0.133998394
2079	0.005897873	0.112059593
2080	0.003498971	0.027991772
2081	0.008541505	0.204996109
2082	0.004642844	0.064999819
2083	0.002999968	0.026999712
2084	0.003818694	0.064917803
2085	0.003874948	0.092998743
2086	0.001479566	0.005918264
2087	0.003100014	0.031000137
2088	0.003368215	0.063996077
2089	0.002933153	0.043997288
2090	0.003153801	0.040999413
2091	0.001888937	0.017000437
2092	0.003260892	0.075000525
2093	0.008583168	0.102998018
2094	0.002545183	0.027997017
2095	0.005192353	0.135001183
2096	0.00694684	0.131989956
2097	0.006396244	0.33900094
2098	0.001999927	0.019999266
2099	0.003818143	0.041999578
2100	0.002166311	0.012997866
2101	0.003250122	0.052001953
2102	0.008545572	0.188002586
2103	0.006257834	0.193992853
2104	0.002550006	0.051000118
2105	0.001999908	0.017999172
2106	0.00474163	0.146990538
2107	0.004095554	0.086006641
2108	0.003294089	0.055999517
2109	0.002944337	0.052998066
2110	0.004999921	0.10499835
2111	0.00341184	0.05800128
2112	0.00398165	0.0159266
2113	0.002222167	0.019999504
2114	0.002384571	0.030999422
2115	0.00276925	0.036000252
2116	0.001875013	0.015000105
2117	0.008274117	0.512995243
2118	0.005915873	0.195223808
2119	0.006741693	0.208992481
2120	0.004217314	0.096998215
2121	0.003499889	0.034998894
2122	0.003714119	0.025998831
2123	0.003055718	0.055002928
2124	0.003400207	0.034002066
2125	0.048166444	1.155994654
2126	0.008316889	0.340992451
2127	22.98585091	114.9292545
2128	0.006307584	0.163997173
2129	0.005647337	0.096004725
2130	0.003700113	0.074002266
2131	0.003052749	0.058002234
2132	0.002999946	0.056998968
2133	0.005379184	0.155996323
2134	0.003518431	0.094997644
2135	0.014325653	1.103075266
2136	0.012333075	0.073998451
2137	0.001979709	0.007918835
2138	0.005759974	0.143999338
2139	0.001846148	0.023999929
2140	0.003380912	0.070999146
2141	0.002285378	0.015997648
2142	0.007538401	0.19599843
2143	0.005605453	0.213007212
2144	0.00676897	0.284296751
2145	0.002994009	0.041916132
2146	0.003297011	0.039564133
2147	0.006320171	0.158004284
2148	0.003761916	0.079000235
2149	0.002545834	0.028004169
2150	0.006743547	0.262998343
2151	0.002214057	0.030996799
2152	0.005314289	0.186000109
2153	0.006549942	0.13099885
2154	0.002153476	0.012920856
2155	0.005874962	0.046999693
2156	0.004863566	0.106998444
2157	0.004230774	0.055000067
2158	0.004260841	0.097999334
2159	0.003294103	0.055999756
2160	0.003800313	0.05700469
2161	0.002571038	0.017997265
2162	0.002666752	0.032001019
2163	0.001749575	0.006998301
2164	0.003143072	0.022001505
2165	0.011705861	0.198999643
2166	0.002727032	0.029997349
2167	0.00183332	0.010999918
2168	0.003124893	0.024999142
2169	0.002199984	0.021999836
2170	0.004875004	0.078000069
2171	0.009125113	0.073000908
2172	0.003334363	0.02000618
2173	0.003333271	0.039999247
2174	0.003215551	0.061095476
2175	0.002916574	0.069997787
2176	0.007684325	0.292004347
2177	0.002999711	0.02999711
2178	0.003599763	0.035997629
2179	0.003999853	0.099996328


==> data/kprop.csv <==
K	avg
0	1000.2
1	3814.11
2	3939.08
3	4176.23
4	4609.02

